A Novel $p$-Harmonic Descent Approach Applied to Fluid Dynamic Shape Optimization

We introduce a novel method for the implementation of shape optimziation in fluid dynamics applications, where we propose to use the shape derivative to determine deformation fields with the help of the $p-$ Laplacian for $p > 2$. This approach is closely related to the computation of steepest descent directions of the shape functional in the $W^{1,\infty}-$ topology. Our approach is demonstrated for shape optimization related to drag-minimal free floating bodies. The method is validated against existing approaches with respect to convergence of the optimization algorithm, the obtained shape, and regarding the quality of the computational grid after large deformations. Our numerical results strongly indicate that shape optimization related to the $W^{1,\infty}$-topology -- though numerically more demanding -- seems to be superior over the classical approaches invoking Hilbert space methods, concerning the convergence, the obtained shapes and the mesh quality after large deformations, in particular when the optimal shape features sharp corners.

==> tikz/data/cylinder_2D/objective_final_shape.dat <==
p			     J                      Jn
2 	7.6207095978325441e+00	9.2425148200478757e-01
3 	7.6034285293247015e+00	9.2215558704460276e-01
4 	7.5945555524244224e+00	9.2107947880456542e-01
5 	7.5874860339823886e+00	9.2022205652134537e-01
6 	7.5814570925362306e+00	9.1949087727084822e-01


==> tikz/data/cylinder_2D/objective_p02.0.dat <==
         i	                    J	                   Jn
       810	8.2452771201432267e+00	1.0000000000000000e+00
       811	8.2287851846112261e+00	9.9799983247479807e-01
       812	8.2152706820308783e+00	9.9636077263685385e-01
       813	8.2029115872842180e+00	9.9486184245335918e-01
       814	8.1911071622685316e+00	9.9343018347529433e-01
       815	8.1796801626195190e+00	9.9204429923119819e-01
       816	8.1685643539435961e+00	9.9069615671106781e-01
       817	8.1577296581444987e+00	9.8938210799672832e-01
       818	8.1471594998053618e+00	9.8810014279590874e-01
       819	8.1368425080138866e+00	9.8684888202672605e-01
       820	8.1267696107898733e+00	9.8562722542534809e-01
       821	8.1169328415280706e+00	9.8443420678953153e-01
       822	8.1073250850665293e+00	9.8326896318139745e-01
       823	8.0979394163440936e+00	9.8213065471878602e-01
       824	8.0887690452311869e+00	9.8101845788424868e-01
       825	8.0798076967352763e+00	9.7993161163695663e-01
       826	8.0710493685485929e+00	9.7886938800771228e-01
       827	8.0624883127328495e+00	9.7783108987764356e-01
       828	8.0541189833839653e+00	9.7681604463090010e-01
       829	8.0459360844629924e+00	9.7582360995566253e-01
       830	8.0379344952254090e+00	9.7485316480009154e-01
       831	8.0301092688678839e+00	9.7390410920820514e-01
       832	8.0224556549198542e+00	9.7297586703556405e-01
       833	8.0149690717754236e+00	9.7206788261789767e-01
       834	8.0076450336551659e+00	9.7117961191291857e-01
       835	8.0004793360372375e+00	9.7031054498969505e-01
       836	7.9934678122610263e+00	9.6946017650916427e-01
       837	7.9866064301738016e+00	9.6862801744558813e-01
       838	7.9798912934618915e+00	9.6781359524799992e-01
       839	7.9733186941513727e+00	9.6701646020757037e-01
       840	7.9668850103649289e+00	9.6623617305739973e-01
       841	7.9605866685099604e+00	9.6547230038663379e-01
       842	7.9544202624609213e+00	9.6472442909508260e-01
       843	7.9483824913129855e+00	9.6399215884388811e-01
       844	7.9424701289013404e+00	9.6327509835877700e-01
       845	7.9366800767562422e+00	9.6257287185253226e-01
       846	7.9310093396730270e+00	9.6188511606208571e-01
       847	7.9254549504395522e+00	9.6121147111934557e-01
       848	7.9200140594998540e+00	9.6055159142574431e-01
       849	7.9146838967128197e+00	9.5990514101427016e-01
       850	7.9094617833347476e+00	9.5927179500273174e-01
       851	7.9043451125408888e+00	9.5865123723137935e-01
       852	7.8993313543346071e+00	9.5804316085829622e-01
       853	7.8944180623993061e+00	9.5744726919041068e-01
       854	7.8896028386192345e+00	9.5686327138052407e-01
       855	7.8848833603902788e+00	9.5629088573960663e-01
       856	7.8802573780563074e+00	9.5572983942587264e-01
       857	7.8757226710440058e+00	9.5517986312474579e-01
       858	7.8712771014528924e+00	9.5464069754833936e-01
       859	7.8669186073366957e+00	9.5411209262061059e-01
       860	7.8626451701887845e+00	9.5359380353394407e-01
       861	7.8584548378131069e+00	9.5308559352297428e-01
       862	7.8543456904018436e+00	9.5258722975043053e-01
       863	7.8503158814120457e+00	9.5209848826471943e-01
       864	7.8463635942966325e+00	9.5161914875219322e-01
       865	7.8424870738455628e+00	9.5114899833825506e-01
       866	7.8386846144520170e+00	9.5068783016426417e-01
       867	7.8349545432331578e+00	9.5023544134039473e-01
       868	7.8312952374849507e+00	9.4979163506258424e-01
       869	7.8277051069295798e+00	9.4935621845947205e-01
       870	7.8241826280920801e+00	9.4892900676165126e-01
       871	7.8207263003172898e+00	9.4850981796733569e-01
       872	7.8173346446574685e+00	9.4809847270744918e-01
       873	7.8140062520108113e+00	9.4769480008393903e-01
       874	7.8107397429508554e+00	9.4729863279782367e-01
       875	7.8075337753221428e+00	9.4690980807040726e-01
       876	7.8043870425455513e+00	9.4652816743774681e-01
       877	7.8012982709873349e+00	9.4615355643156607e-01
       878	7.7982662015257889e+00	9.4578582234363118e-01
       879	7.7952896200083375e+00	9.4542481791963440e-01
       880	7.7923673357856167e+00	9.4507039875577370e-01
       881	7.7894981878263927e+00	9.4472242404037998e-01
       882	7.7866810505977417e+00	9.4438075726707427e-01
       883	7.7839148251177877e+00	9.4404526514962972e-01
       884	7.7811984452854182e+00	9.4371581838964957e-01
       885	7.7785308729248293e+00	9.4339229107556188e-01
       886	7.7759110733702377e+00	9.4307455772149529e-01
       887	7.7733380476052787e+00	9.4276249716519533e-01
       888	7.7708108425573048e+00	9.4245599381653289e-01
       889	7.7683285277121588e+00	9.4215493482130741e-01
       890	7.7658901656385861e+00	9.4185920648640209e-01
       891	7.7634948540097461e+00	9.4156869937621801e-01
       892	7.7611417140992600e+00	9.4128330691745665e-01
       893	7.7588298806411995e+00	9.4100292416932407e-01
       894	7.7565585286426693e+00	9.4072745107540201e-01
       895	7.7543268405977415e+00	9.4045678848730352e-01
       896	7.7521340109737826e+00	9.4019083870878095e-01
       897	7.7499792742422402e+00	9.3992950889534410e-01
       898	7.7478618686035228e+00	9.3967270665475666e-01
       899	7.7457810494555170e+00	9.3942034168051913e-01
       900	7.7437360939814308e+00	9.3917232630828984e-01
       901	7.7417262877831039e+00	9.3892857389475159e-01
       902	7.7397509429754159e+00	9.3868900101212982e-01
       903	7.7378093785330320e+00	9.3845352506461543e-01
       904	7.7359009352213874e+00	9.3822206609921788e-01
       905	7.7340249679848538e+00	9.3799454588258979e-01
       906	7.7321808557414116e+00	9.3777088908894035e-01
       907	7.7303679882886893e+00	9.3755102171197935e-01
       908	7.7285857475075455e+00	9.3733486878525851e-01
       909	7.7268335462773834e+00	9.3712235910188091e-01
       910	7.7251108110162079e+00	9.3691342309693249e-01
       911	7.7234169757280133e+00	9.3670799212553957e-01
       912	7.7217514931228068e+00	9.3650599981152294e-01
       913	7.7201138304060306e+00	9.3630738153673199e-01
       914	7.7185034653683289e+00	9.3611207396680596e-01
       915	7.7169198811444044e+00	9.3592001441551986e-01
       916	7.7153625646510005e+00	9.3573114065534024e-01
       917	7.7138310147181288e+00	9.3554539190359365e-01
       918	7.7123247498614580e+00	9.3536270976511326e-01
       919	7.7108433044472164e+00	9.3518303776711309e-01
       920	7.7093862191336520e+00	9.3500632019991270e-01
       921	7.7079530414132442e+00	9.3483250218269820e-01
       922	7.7065433310413285e+00	9.3466153032191357e-01
       923	7.7051566459368441e+00	9.3449335100128206e-01
       924	7.7037925700415091e+00	9.3432791376060975e-01
       925	7.7024506884926689e+00	9.3416516828471030e-01
       926	7.7011305980101996e+00	9.3400506566314478e-01
       927	7.6998319589833164e+00	9.3384756470739028e-01
       928	7.6985543569458965e+00	9.3369261515035251e-01
       929	7.6972974389636564e+00	9.3354017418761404e-01
       930	7.6960607948506254e+00	9.3339019207118401e-01
       931	7.6948440267814116e+00	9.3324262055218177e-01
       932	7.6936467774471424e+00	9.3309741629563303e-01
       933	7.6924687038857122e+00	9.3295453770656145e-01
       934	7.6913094543595717e+00	9.3281394212569146e-01
       935	7.6901687013969173e+00	9.3267558983673471e-01
       936	7.6890461078433177e+00	9.3253943994907873e-01
       937	7.6879413530002791e+00	9.3240545356791282e-01
       938	7.6868541197912492e+00	9.3227359223770068e-01
       939	7.6857840981226264e+00	9.3214381834980931e-01
       940	7.6847309849837613e+00	9.3201609515463701e-01
       941	7.6836944818989856e+00	9.3189038645259192e-01
       942	7.6826742972585382e+00	9.3176665687678961e-01
       943	7.6816701393733284e+00	9.3164487105072491e-01
       944	7.6806817317652767e+00	9.3152499544270717e-01
       945	7.6797087988138077e+00	9.3140699662504556e-01
       946	7.6787510717942791e+00	9.3129084200639867e-01
       947	7.6778082856038852e+00	9.3117649943468683e-01
       948	7.6768801845650252e+00	9.3106393790093400e-01
       949	7.6759665084974404e+00	9.3095312585007495e-01
       950	7.6750670127660214e+00	9.3084403361238388e-01
       951	7.6741814475718027e+00	9.3073663089185488e-01
       952	7.6733095722566302e+00	9.3063088850109377e-01
       953	7.6724511580823371e+00	9.3052677869838063e-01
       954	7.6716059673698505e+00	9.3042427265762884e-01
       955	7.6707737817627484e+00	9.3032334389623295e-01
       956	7.6699543726223887e+00	9.3022396468454360e-01
       957	7.6691475246836101e+00	9.3012610891486824e-01
       958	7.6683530255765957e+00	9.3002975083066586e-01
       959	7.6675706635195322e+00	9.2993486474670983e-01
       960	7.6668002342887949e+00	9.2984142589444185e-01
       961	7.6660415387147456e+00	9.2974941011825940e-01
       962	7.6652943710014227e+00	9.2965879245890903e-01
       963	7.6645585432500871e+00	9.2956955012774001e-01
       964	7.6638338637236902e+00	9.2948165987058584e-01
       965	7.6631201431506550e+00	9.2939509873229598e-01
       966	7.6624171966153574e+00	9.2930984428601660e-01
       967	7.6617248468508876e+00	9.2922587503254195e-01
       968	7.6610429167138543e+00	9.2914316948764675e-01
       969	7.6603712341483554e+00	9.2906170678412436e-01
       970	7.6597096314759927e+00	9.2898146658567826e-01
       971	7.6590579392918583e+00	9.2890242834661874e-01
       972	7.6584159917953345e+00	9.2882457195838941e-01
       973	7.6577836303968843e+00	9.2874787818700544e-01
       974	7.6571606993999799e+00	9.2867232814935019e-01
       975	7.6565470392435362e+00	9.2859790249360785e-01
       976	7.6559424996884813e+00	9.2852458299855078e-01
       977	7.6553469328517831e+00	9.2845235172869534e-01
       978	7.6547601921843622e+00	9.2838119091034177e-01
       979	7.6541821347121912e+00	9.2831108320337841e-01
       980	7.6536126188923959e+00	9.2824201144126572e-01
       981	7.6530515073433651e+00	9.2817395896214894e-01
       982	7.6524986669068387e+00	9.2810690961638764e-01
       983	7.6519539614877248e+00	9.2804084689815791e-01
       984	7.6514172607628188e+00	9.2797575500165941e-01
       985	7.6508884373371000e+00	9.2791161847622639e-01
       986	7.6503673693699366e+00	9.2784842254483790e-01
       987	7.6498539301563220e+00	9.2778615184051427e-01
       988	7.6493479984826820e+00	9.2772479166228516e-01
       989	7.6488494482776765e+00	9.2766432672002297e-01
       990	7.6483581691224733e+00	9.2760474362196033e-01
       991	7.6478740476193350e+00	9.2754602861504376e-01
       992	7.6473969727140911e+00	9.2748816823045122e-01
       993	7.6469268359749192e+00	9.2743114931740300e-01
       994	7.6464635289157057e+00	9.2737495871853493e-01
       995	7.6460069460411448e+00	9.2731958363921285e-01
       996	7.6455569833772623e+00	9.2726501146931173e-01
       997	7.6451135387890155e+00	9.2721122982173509e-01
       998	7.6446765129062904e+00	9.2715822664472147e-01
       999	7.6442458100938744e+00	9.2710599033948393e-01
      1000	7.6438213293427317e+00	9.2705450865548988e-01
      1001	7.6434029831674639e+00	9.2700377098237452e-01
      1002	7.6429906803848171e+00	9.2695376626129122e-01
      1003	7.6425843273355509e+00	9.2690448313310225e-01
      1004	7.6421838339692725e+00	9.2685591067635598e-01
      1005	7.6417891192380880e+00	9.2680803906143838e-01
      1006	7.6414000939263769e+00	9.2676085746814052e-01
      1007	7.6410166730356348e+00	9.2671435558771187e-01
      1008	7.6406387730278151e+00	9.2666852328852856e-01
      1009	7.6402663156150199e+00	9.2662335107571292e-01
      1010	7.6398992212885615e+00	9.2657882930632784e-01
      1011	7.6395374095431743e+00	9.2653494821657001e-01
      1012	7.6391808078756860e+00	9.2649169901314221e-01
      1013	7.6388293417921105e+00	9.2644907266129806e-01
      1014	7.6384829386621451e+00	9.2640706035232190e-01
      1015	7.6381415250353593e+00	9.2636565317803155e-01
      1016	7.6378050322638948e+00	9.2632484281270833e-01
      1017	7.6374733922494755e+00	9.2628462099728759e-01
      1018	7.6371465375196408e+00	9.2624497954860463e-01
      1019	7.6368244012511823e+00	9.2620591036223721e-01
      1020	7.6365069192368855e+00	9.2616740565103450e-01
      1021	7.6361940281176457e+00	9.2612945773070621e-01
      1022	7.6358856652274838e+00	9.2609205900102520e-01
      1023	7.6355817693170005e+00	9.2605520203356906e-01
      1024	7.6352822809545868e+00	9.2601887962038032e-01
      1025	7.6349871400434175e+00	9.2598308447282263e-01
      1026	7.6346962897175166e+00	9.2594780969410229e-01
      1027	7.6344096744564647e+00	9.2591304855061674e-01
      1028	7.6341272403252427e+00	9.2587879450104305e-01
      1029	7.6338489316519009e+00	9.2584504079340091e-01
      1030	7.6335746960852076e+00	9.2581178107845163e-01
      1031	7.6333044824962144e+00	9.2577900915519717e-01
      1032	7.6330382395693936e+00	9.2574671880001069e-01
      1033	7.6327759145025320e+00	9.2571490360895781e-01
      1034	7.6325174591447000e+00	9.2568355774221900e-01
      1035	7.6322628253500167e+00	9.2565267536058737e-01
      1036	7.6320119658689931e+00	9.2562225073357141e-01
      1037	7.6317648347148168e+00	9.2559227828381918e-01
      1038	7.6315213843350609e+00	9.2556275224409867e-01
      1039	7.6312815711523898e+00	9.2553366732928299e-01
      1040	7.6310453522093065e+00	9.2550501832942023e-01
      1041	7.6308126876855900e+00	9.2547680041505231e-01
      1042	7.6305835369062631e+00	9.2544900865305468e-01
      1043	7.6303578556539318e+00	9.2542163768067343e-01
      1044	7.6301356034213521e+00	9.2539468258512714e-01
      1045	7.6299167411833588e+00	9.2536813863338307e-01
      1046	7.6297012301602809e+00	9.2534200112218268e-01
      1047	7.6294890329310094e+00	9.2531626551303581e-01
      1048	7.6292801120927605e+00	9.2529092726967488e-01
      1049	7.6290744313543968e+00	9.2526598199065435e-01
      1050	7.6288719554782682e+00	9.2524142540229737e-01
      1051	7.6286726515480803e+00	9.2521725351246464e-01
      1052	7.6284764857671741e+00	9.2519346222224508e-01
      1053	7.6282834222783835e+00	9.2517004718282581e-01
      1054	7.6280934301414121e+00	9.2514700464171984e-01
      1055	7.6279064742587837e+00	9.2512433034225061e-01
      1056	7.6277225244688056e+00	9.2510202062636149e-01
      1057	7.6275415508509399e+00	9.2508007186524299e-01
      1058	7.6273635216625673e+00	9.2505848020910109e-01
      1059	7.6271884073914986e+00	9.2503724207865179e-01
      1060	7.6270161788791517e+00	9.2501635393749682e-01
      1061	7.6268468077229752e+00	9.2499581234093087e-01
      1062	7.6266802651919967e+00	9.2497561380441695e-01
      1063	7.6265165237096797e+00	9.2495575498342997e-01
      1064	7.6263555570364359e+00	9.2493623269559200e-01
      1065	7.6261973388476649e+00	9.2491704374821448e-01
      1066	7.6260418435743196e+00	9.2489818504024390e-01
      1067	7.6258890463167663e+00	9.2487965355181401e-01
      1068	7.6257389218961142e+00	9.2486144622918987e-01
      1069	7.6255914471712503e+00	9.2484356026578129e-01
      1070	7.6254465992198250e+00	9.2482599288153033e-01
      1071	7.6253043563341576e+00	9.2480874144369574e-01
      1072	7.6251646975211029e+00	9.2479180340619627e-01
      1073	7.6250276029832476e+00	9.2477517636797091e-01
      1074	7.6248930569580047e+00	9.2475885841730865e-01
      1075	7.6247610468950811e+00	9.2474284803209050e-01
      1076	7.6246315665967090e+00	9.2472714446064164e-01
      1077	7.6245046184275491e+00	9.2471174798975175e-01
      1078	7.6243802257163358e+00	9.2469666144876583e-01
      1079	7.6242584557201178e+00	9.2468189299472314e-01
      1080	7.6241394908037581e+00	9.2466746474511718e-01
      1081	7.6240238914346072e+00	9.2465344467429766e-01
      1082	7.6239137462128426e+00	9.2464008609093418e-01
      1083	7.6238156361170031e+00	9.2462818714631290e-01
      1084	7.6237245808677523e+00	9.2461714382443005e-01
      1085	7.6236307895481197e+00	9.2460576866768684e-01
      1086	7.6235342012109983e+00	9.2459405428432362e-01
      1087	7.6234432575676045e+00	9.2458302449817231e-01
      1088	7.6233648359687844e+00	9.2457351340501226e-01
      1089	7.6232937643036900e+00	9.2456489372321637e-01
      1090	7.6232165022299476e+00	9.2455552325905654e-01
      1091	7.6231359561049494e+00	9.2454575450006582e-01
      1092	7.6230591741610656e+00	9.2453644226680010e-01
      1093	7.6229893013514021e+00	9.2452796798405057e-01
      1094	7.6229232403321774e+00	9.2451995600115877e-01
      1095	7.6228548763134221e+00	9.2451166470691126e-01
      1096	7.6227857163021850e+00	9.2450327687346079e-01
      1097	7.6227194653161554e+00	9.2449524185110021e-01
      1098	7.6226575734549398e+00	9.2448773551015939e-01
      1099	7.6225974866706743e+00	9.2448044809175123e-01
      1100	7.6225367541377080e+00	9.2447308235593895e-01
      1101	7.6224764971108199e+00	9.2446577429024146e-01
      1102	7.6224186899167252e+00	9.2445876334406551e-01
      1103	7.6223635656664426e+00	9.2445207778947713e-01
      1104	7.6223094092514128e+00	9.2444550961544969e-01
      1105	7.6222554176033190e+00	9.2443896142461190e-01
      1106	7.6222024856377013e+00	9.2443254175370859e-01
      1107	7.6221515495255741e+00	9.2442636414301271e-01
      1108	7.6221022556277580e+00	9.2442038570261620e-01
      1109	7.6220536498534708e+00	9.2441449071890869e-01
      1110	7.6220056474095221e+00	9.2440866890804052e-01
      1111	7.6219588931835975e+00	9.2440299848299079e-01
      1112	7.6219136689347353e+00	9.2439751361593248e-01
      1113	7.6218695037859758e+00	9.2439215719817769e-01
      1114	7.6218259779657656e+00	9.2438687831918120e-01
      1115	7.6217832865745727e+00	9.2438170064103031e-01
      1116	7.6217417969537156e+00	9.2437666871545010e-01
      1117	7.6217014346888421e+00	9.2437177351735234e-01
      1118	7.6216618348652903e+00	9.2436697078932095e-01
      1119	7.6216229136953544e+00	9.2436225036945285e-01
      1120	7.6215849131076165e+00	9.2435764159922185e-01
      1121	7.6215479448758066e+00	9.2435315803471918e-01
      1122	7.6215117995270640e+00	9.2434877427075157e-01
      1123	7.6214762903447975e+00	9.2434446766204104e-01
      1124	7.6214415142011260e+00	9.2434024995738839e-01
      1125	7.6214076305552156e+00	9.2433614049624879e-01
      1126	7.6213745637056194e+00	9.2433213009743331e-01
      1127	7.6213421194205084e+00	9.2432819520420439e-01
      1128	7.6213102873690950e+00	9.2432433456362795e-01
      1129	7.6212792137054546e+00	9.2432056590149725e-01
      1130	7.6212489129428063e+00	9.2431689097799774e-01
      1131	7.6212192192883954e+00	9.2431328968552717e-01
      1132	7.6211900518619773e+00	9.2430975221480383e-01
      1133	7.6211615244823747e+00	9.2430629236995121e-01
      1134	7.6211337128749719e+00	9.2430291933506137e-01
      1135	7.6211064874590582e+00	9.2429961739438471e-01
      1136	7.6210797155873804e+00	9.2429637046025648e-01
      1137	7.6210534755715349e+00	9.2429318803042870e-01
      1138	7.6210278950184440e+00	9.2429008558126680e-01
      1139	7.6210028809788479e+00	9.2428705183974036e-01
      1140	7.6209782494851304e+00	9.2428406449397160e-01
      1141	7.6209540410983001e+00	9.2428112846326238e-01
      1142	7.6209304445139612e+00	9.2427826663290846e-01
      1143	7.6209074114722766e+00	9.2427547314988190e-01
      1144	7.6208846825135623e+00	9.2427271654650967e-01
      1145	7.6208622448510406e+00	9.2426999527199161e-01
      1146	7.6208403891070420e+00	9.2426734457345472e-01
      1147	7.6208191389656479e+00	9.2426476732334117e-01
      1148	7.6207980945122085e+00	9.2426221501938188e-01
      1149	7.6207771376299061e+00	9.2425967333618586e-01
      1150	7.6207567638633815e+00	9.2425720237417597e-01
      1151	7.6207371621414186e+00	9.2425482504692824e-01
      1152	7.6207176252330822e+00	9.2425245558037772e-01
      1153	7.6206977670403973e+00	9.2425004714796288e-01
      1154	7.6206785542789692e+00	9.2424771699445230e-01
      1155	7.6206606520893212e+00	9.2424554578912010e-01
      1156	7.6206425715215849e+00	9.2424335294981674e-01
      1157	7.6206231156418118e+00	9.2424099331053600e-01
      1158	7.6206044635951899e+00	9.2423873116138688e-01
      1159	7.6205889988486337e+00	9.2423685557293411e-01
      1160	7.6205727955843834e+00	9.2423489041590978e-01
      1161	7.6205520011017418e+00	9.2423236842879664e-01
      1162	7.6205314868988649e+00	9.2422988043444809e-01
      1163	7.6205228017320410e+00	9.2422882708394238e-01
      1164	7.6205110661942088e+00	9.2422740377970880e-01
      1165	7.6204941785955747e+00	9.2422535562554886e-01
      1166	7.6207095978325441e+00	9.2425148200478757e-01


==> tikz/data/cylinder_2D/objective_p03.0.dat <==
         i	                    J	                   Jn
       818	8.2452773004312334e+00	1.0000000000000000e+00
       819	8.2127259829542325e+00	9.9605212580596914e-01
       820	8.1965261127860334e+00	9.9408738046412937e-01
       821	8.1791526197548095e+00	9.9198029632393736e-01
       822	8.1622530290630451e+00	9.8993068779338134e-01
       823	8.1460306912790124e+00	9.8796321754429894e-01
       824	8.1304242409397443e+00	9.8607044307830827e-01
       825	8.1153924763248799e+00	9.8424736738695728e-01
       826	8.1009025537821486e+00	9.8249000714123536e-01
       827	8.0869249896934878e+00	9.8079478652228425e-01
       828	8.0734328487060623e+00	9.7915843876879882e-01
       829	8.0604016187966092e+00	9.7757799102463716e-01
       830	8.0478083950060597e+00	9.7605066534089202e-01
       831	8.0356321029037883e+00	9.7457390577798031e-01
       832	8.0238532277463346e+00	9.7314534555759358e-01
       833	8.0124536786070077e+00	9.7176279058412640e-01
       834	8.0014166953355925e+00	9.7042420816060526e-01
       835	7.9907265402259098e+00	9.6912768959365259e-01
       836	7.9803683509186545e+00	9.6787143235331530e-01
       837	7.9703283429392053e+00	9.6665376463716413e-01
       838	7.9605935226326983e+00	9.6547311055461460e-01
       839	7.9511517076263480e+00	9.6432799260862911e-01
       840	7.9419913277669547e+00	9.6321700755310957e-01
       841	7.9331015502854312e+00	9.6213884157304508e-01
       842	7.9244720394755053e+00	9.6109224113797243e-01
       843	7.9160930371910654e+00	9.6007602276481940e-01
       844	7.9079552559282069e+00	9.5908906005072936e-01
       845	7.9000499958510160e+00	9.5813029786612980e-01
       846	7.8923689234181289e+00	9.5719872550621832e-01
       847	7.8849040647411694e+00	9.5629337588546404e-01
       848	7.8776478812440800e+00	9.5541333471368806e-01
       849	7.8705931994380629e+00	9.5455773197905980e-01
       850	7.8637332168288196e+00	9.5372574266453614e-01
       851	7.8570613065562966e+00	9.5291656305426709e-01
       852	7.8505712131044474e+00	9.5212943446957898e-01
       853	7.8442569487881189e+00	9.5136363071474372e-01
       854	7.8381128586319306e+00	9.5061846594558952e-01
       855	7.8321334777547023e+00	9.4989327737286366e-01
       856	7.8263135567985520e+00	9.4918742834631298e-01
       857	7.8206480543847778e+00	9.4850030743972102e-01
       858	7.8151321049348956e+00	9.4783132454819430e-01
       859	7.8097610994615110e+00	9.4717992068660384e-01
       860	7.8045306162012533e+00	9.4654555957664044e-01
       861	7.7994364161095016e+00	9.4592772710040762e-01
       862	7.7944743929390787e+00	9.4532592524588865e-01
       863	7.7896406079986908e+00	9.4473967632250377e-01
       864	7.7849312668758612e+00	9.4416852013803154e-01
       865	7.7803427296807630e+00	9.4361201524099692e-01
       866	7.7758714781996270e+00	9.4306973493698554e-01
       867	7.7715141246587773e+00	9.4254126835155949e-01
       868	7.7672674221037914e+00	9.4202622168905803e-01
       869	7.7631282829390251e+00	9.4152422048109996e-01
       870	7.7590936673519453e+00	9.4103489605451351e-01
       871	7.7551606373212740e+00	9.4055789208152818e-01
       872	7.7513264212552953e+00	9.4009287241920847e-01
       873	7.7475882984778917e+00	9.3963950709974153e-01
       874	7.7439436066146516e+00	9.3919747322623559e-01
       875	7.7403898207972128e+00	9.3876646457874557e-01
       876	7.7369244758436464e+00	9.3834618217618948e-01
       877	7.7335452119836523e+00	9.3793633982197089e-01
       878	7.7302497489794524e+00	9.3753666096532073e-01
       879	7.7270358587004271e+00	9.3714687537510688e-01
       880	7.7239013878462890e+00	9.3676672189573584e-01
       881	7.7208442700198292e+00	9.3639594991135400e-01
       882	7.7178624882749141e+00	9.3603431480361066e-01
       883	7.7149541029699877e+00	9.3568158132977419e-01
       884	7.7121172301677499e+00	9.3533752100301115e-01
       885	7.7093500439763156e+00	9.3500191237632624e-01
       886	7.7066507672585738e+00	9.3467453991577831e-01
       887	7.7040176759325352e+00	9.3435519452203386e-01
       888	7.7014491059396093e+00	9.3404367437548985e-01
       889	7.6989434467943489e+00	9.3373978415397740e-01
       890	7.6964991245769063e+00	9.3344333297005966e-01
       891	7.6941146186547540e+00	9.3315413639906897e-01
       892	7.6917884464901247e+00	9.3287201463652891e-01
       893	7.6895191679888280e+00	9.3259679302558585e-01
       894	7.6873053953661916e+00	9.3232830325356564e-01
       895	7.6851457616083811e+00	9.3206637952691329e-01
       896	7.6830389488443949e+00	9.3181086201219299e-01
       897	7.6809836736872068e+00	9.3156159505823855e-01
       898	7.6789787064152000e+00	9.3131842952250787e-01
       899	7.6770228488017613e+00	9.3108122008222183e-01
       900	7.6751149056923937e+00	9.3084982178719211e-01
       901	7.6732537232102738e+00	9.3062409469345042e-01
       902	7.6714381993974570e+00	9.3040390515383098e-01
       903	7.6696672149847167e+00	9.3018911742162846e-01
       904	7.6679397225479802e+00	9.2997960446362937e-01
       905	7.6662546896487651e+00	9.2977524106409559e-01
       906	7.6646110983170548e+00	9.2957590376204702e-01
       907	7.6630079786650551e+00	9.2938147492798995e-01
       908	7.6614443750059662e+00	9.2919183865474941e-01
       909	7.6599193497122844e+00	9.2900688122540953e-01
       910	7.6584319873699407e+00	9.2882649161713449e-01
       911	7.6569814152491755e+00	9.2865056398390755e-01
       912	7.6555667742650035e+00	9.2847899413457113e-01
       913	7.6541872185953483e+00	9.2831167948651394e-01
       914	7.6528419199475923e+00	9.2814851958312472e-01
       915	7.6515300804241049e+00	9.2798941765414300e-01
       916	7.6502509208822858e+00	9.2783427920394779e-01
       917	7.6490036732240476e+00	9.2768301107641338e-01
       918	7.6477876000386109e+00	9.2753552383721849e-01
       919	7.6466019651377071e+00	9.2739172820030991e-01
       920	7.6454460572701972e+00	9.2725153790404791e-01
       921	7.6443191871928402e+00	9.2711486935594478e-01
       922	7.6432206763425334e+00	9.2698164025881680e-01
       923	7.6421498641349350e+00	9.2685177049597178e-01
       924	7.6411061031111114e+00	9.2672518154258765e-01
       925	7.6400887647248350e+00	9.2660179716760449e-01
       926	7.6390972314825127e+00	9.2648154248044312e-01
       927	7.6381309009576102e+00	9.2636434441788040e-01
       928	7.6371891860970464e+00	9.2625013178120963e-01
       929	7.6362715157682048e+00	9.2613883530258256e-01
       930	7.6353773289184232e+00	9.2603038693666351e-01
       931	7.6345060773073747e+00	9.2592472019201644e-01
       932	7.6336572286251121e+00	9.2582177050926673e-01
       933	7.6328302548816538e+00	9.2572147385297177e-01
       934	7.6320246449562257e+00	9.2562376823361248e-01
       935	7.6312399160678304e+00	9.2552859509876173e-01
       936	7.6304755780606310e+00	9.2543589500156076e-01
       937	7.6297311353250761e+00	9.2534560783371544e-01
       938	7.6290061196495653e+00	9.2525767680979798e-01
       939	7.6283000749327403e+00	9.2517204661312913e-01
       940	7.6276125640579098e+00	9.2508866422951963e-01
       941	7.6269431519669224e+00	9.2500747689444340e-01
       942	7.6262913963004202e+00	9.2492843095787214e-01
       943	7.6256568633691266e+00	9.2485147382129884e-01
       944	7.6250391596364304e+00	9.2477655775599399e-01
       945	7.6244378852468948e+00	9.2470363426687074e-01
       946	7.6238526526381651e+00	9.2463265634976677e-01
       947	7.6232830907644358e+00	9.2456357900367192e-01
       948	7.6227288102695603e+00	9.2449635500687000e-01
       949	7.6221894402690635e+00	9.2443093937791732e-01
       950	7.6216646227155911e+00	9.2436728869227636e-01
       951	7.6211540368431425e+00	9.2430536404694974e-01
       952	7.6206573441296399e+00	9.2424512438545570e-01
       953	7.6201741672104593e+00	9.2418652394042822e-01
       954	7.6197042109701414e+00	9.2412952691980732e-01
       955	7.6192471568571918e+00	9.2407409468917434e-01
       956	7.6188026520577106e+00	9.2402018445871337e-01
       957	7.6183703901190256e+00	9.2396775906136952e-01
       958	7.6179500679411998e+00	9.2391678173671321e-01
       959	7.6175413903447931e+00	9.2386721668492466e-01
       960	7.6171440696553887e+00	9.2381902901640522e-01
       961	7.6167578231893351e+00	9.2377218444684372e-01
       962	7.6163823742844343e+00	9.2372664942222049e-01
       963	7.6160174544598656e+00	9.2368239138076569e-01
       964	7.6156627998025481e+00	9.2363937831469223e-01
       965	7.6153181523384763e+00	9.2359757893651317e-01
       966	7.6149832612186223e+00	9.2355696282286992e-01
       967	7.6146578805898244e+00	9.2351750015631040e-01
       968	7.6143417685074439e+00	9.2347916159341403e-01
       969	7.6140346907853047e+00	9.2344191873171877e-01
       970	7.6137364191184291e+00	9.2340574388204333e-01
       971	7.6134467297676682e+00	9.2337060990895725e-01
       972	7.6131654071717438e+00	9.2333649066885481e-01
       973	7.6128922355392232e+00	9.2330335999021695e-01
       974	7.6126270075109925e+00	9.2327119272420921e-01
       975	7.6123695220622887e+00	9.2323996449023693e-01
       976	7.6121195810199156e+00	9.2320965125354815e-01
       977	7.6118769927689547e+00	9.2318022977478864e-01
       978	7.6116415693437363e+00	9.2315167725719094e-01
       979	7.6114131288948812e+00	9.2312397164578075e-01
       980	7.6111914951499129e+00	9.2309709156195907e-01
       981	7.6109764955571020e+00	9.2307101607838504e-01
       982	7.6107679660114336e+00	9.2304572529214823e-01
       983	7.6105657402862796e+00	9.2302119904302571e-01
       984	7.6103696575815603e+00	9.2299741782893496e-01
       985	7.6101795635571055e+00	9.2297436293126101e-01
       986	7.6099953081122882e+00	9.2295201614556743e-01
       987	7.6098167444156601e+00	9.2293035966390868e-01
       988	7.6096437303529374e+00	9.2290937625044434e-01
       989	7.6094761273312841e+00	9.2288904909642078e-01
       990	7.6093138006956043e+00	9.2286936187065927e-01
       991	7.6091566191591191e+00	9.2285029865049595e-01
       992	7.6090044555301510e+00	9.2283184400992735e-01
       993	7.6088571858597982e+00	9.2281398291623862e-01
       994	7.6087146918314961e+00	9.2279670101981348e-01
       995	7.6085768551233945e+00	9.2277998397039496e-01
       996	7.6084435605777223e+00	9.2276381780146988e-01
       997	7.6083146968555555e+00	9.2274818900968136e-01
       998	7.6081901550608064e+00	9.2273308438794333e-01
       999	7.6080698293325533e+00	9.2271849109727899e-01
      1000	7.6079536167769435e+00	9.2270439665856263e-01
      1001	7.6078414168802251e+00	9.2269078888133094e-01
      1002	7.6077331346865753e+00	9.2267765624919440e-01
      1003	7.6076286719573725e+00	9.2266498684762110e-01
      1004	7.6075279332868551e+00	9.2265276910565230e-01
      1005	7.6074308287953878e+00	9.2264099212254680e-01
      1006	7.6073372688049714e+00	9.2262964502201794e-01
      1007	7.6072471669054593e+00	9.2261871732410927e-01
      1008	7.6071604371848123e+00	9.2260819860927579e-01
      1009	7.6070769955047162e+00	9.2259807867309218e-01
      1010	7.6069967596104009e+00	9.2258834753957275e-01
      1011	7.6069196491692086e+00	9.2257899546584832e-01
      1012	7.6068455844698608e+00	9.2257001278441153e-01
      1013	7.6067744880468320e+00	9.2256139010012350e-01
      1014	7.6067062828285223e+00	9.2255311806562124e-01
      1015	7.6066408950947908e+00	9.2254518774001193e-01
      1016	7.6065782509007747e+00	9.2253759015514802e-01
      1017	7.6065182755648637e+00	9.2253031625352833e-01
      1018	7.6064608990420357e+00	9.2252335753998382e-01
      1019	7.6064060509232752e+00	9.2251670547520037e-01
      1020	7.6063536617486367e+00	9.2251035163496797e-01
      1021	7.6063036631612091e+00	9.2250428772885473e-01
      1022	7.6062559886223040e+00	9.2249850568694536e-01
      1023	7.6062105712379404e+00	9.2249299739623436e-01
      1024	7.6061673449957672e+00	9.2248775485064149e-01
      1025	7.6061262461461201e+00	9.2248277031850889e-01
      1026	7.6060872098344099e+00	9.2247803593417121e-01
      1027	7.6060501724261300e+00	9.2247354397993730e-01
      1028	7.6060150713928207e+00	9.2246928687225849e-01
      1029	7.6059818450530043e+00	9.2246525713030980e-01
      1030	7.6059504323466749e+00	9.2246144734863900e-01
      1031	7.6059207729576510e+00	9.2245785021200633e-01
      1032	7.6058928074372645e+00	9.2245445851038521e-01
      1033	7.6058664769454909e+00	9.2245126510756636e-01
      1034	7.6058417234228797e+00	9.2244826296200966e-01
      1035	7.6058184892032354e+00	9.2244544507986970e-01
      1036	7.6057967175766450e+00	9.2244280458328032e-01
      1037	7.6057763534590661e+00	9.2244033479156351e-01
      1038	7.6057573410601673e+00	9.2243802893838167e-01
      1039	7.6057396258956471e+00	9.2243588041579416e-01
      1040	7.6057231542447070e+00	9.2243388270845939e-01
      1041	7.6057078731621237e+00	9.2243202939509872e-01
      1042	7.6056937303326055e+00	9.2243031413083254e-01
      1043	7.6056806741608050e+00	9.2242873065809716e-01
      1044	7.6056686540761582e+00	9.2242727284361636e-01
      1045	7.6056576199287482e+00	9.2242593460513056e-01
      1046	7.6056475224056079e+00	9.2242470996188664e-01
      1047	7.6056383131248424e+00	9.2242359304605348e-01
      1048	7.6056299440686672e+00	9.2242257803395988e-01
      1049	7.6056223684214936e+00	9.2242165924773867e-01
      1050	7.6056155403313745e+00	9.2242083112639472e-01
      1051	7.6056094187821452e+00	9.2242008869542413e-01
      1052	7.6056039558444155e+00	9.2241942614187611e-01
      1053	7.6055991070617424e+00	9.2241883807400449e-01
      1054	7.6055948295630271e+00	9.2241831929233598e-01
      1055	7.6055910812881553e+00	9.2241786469575471e-01
      1056	7.6055878211810786e+00	9.2241746930491975e-01
      1057	7.6055850088817243e+00	9.2241712822489874e-01
      1058	7.6055826050789790e+00	9.2241683668797925e-01
      1059	7.6055805710375743e+00	9.2241658999628762e-01
      1060	7.6055788686400643e+00	9.2241638352688116e-01
      1061	7.6055774610807800e+00	9.2241621281591135e-01
      1062	7.6055763126087790e+00	9.2241607352744859e-01
      1063	7.6055753880037829e+00	9.2241596138992277e-01
      1064	7.6055746528261681e+00	9.2241587222644306e-01
      1065	7.6055740736388975e+00	9.2241580198171391e-01
      1066	7.6055736177445077e+00	9.2241574669013637e-01
      1067	7.6055732533360576e+00	9.2241570249411520e-01
      1068	7.6055729493861195e+00	9.2241566563059596e-01
      1069	7.6055726757757309e+00	9.2241563244670433e-01
      1070	7.6055724032023928e+00	9.2241559938858775e-01
      1071	7.6055721025910321e+00	9.2241556292997640e-01
      1072	7.6055717469389981e+00	9.2241551979594694e-01
      1073	7.6055713093640449e+00	9.2241546672617891e-01
      1074	7.6055707641123211e+00	9.2241540059720550e-01
      1075	7.6055700861553621e+00	9.2241531837353563e-01
      1076	7.6055692507540851e+00	9.2241521705477492e-01
      1077	7.6055682343538065e+00	9.2241509378417508e-01
      1078	7.6055670141172191e+00	9.2241494579199212e-01
      1079	7.6055655681144181e+00	9.2241477041853304e-01
      1080	7.6055638750629093e+00	9.2241456508262409e-01
      1081	7.6055619145886082e+00	9.2241432731326478e-01
      1082	7.6055596670058989e+00	9.2241405472295313e-01
      1083	7.6055571133826003e+00	9.2241374501556483e-01
      1084	7.6055542355210370e+00	9.2241339598405758e-01
      1085	7.6055510159740480e+00	9.2241300551241290e-01
      1086	7.6055474380220298e+00	9.2241257157285117e-01
      1087	7.6055434856869768e+00	9.2241209222753517e-01
      1088	7.6055391436535089e+00	9.2241156561899185e-01
      1089	7.6055343974059539e+00	9.2241098998673821e-01
      1090	7.6055292329633577e+00	9.2241036363514217e-01
      1091	7.6055236371865940e+00	9.2240968497067044e-01
      1092	7.6055175974243889e+00	9.2240895245895671e-01
      1093	7.6055111018323691e+00	9.2240816466349729e-01
      1094	7.6055041390552089e+00	9.2240732020710037e-01
      1095	7.6054966986186736e+00	9.2240641781943478e-01
      1096	7.6054887706107213e+00	9.2240545629835269e-01
      1097	7.6054803456424374e+00	9.2240443450515186e-01
      1098	7.6054714147453586e+00	9.2240335135212337e-01
      1099	7.6054619698387951e+00	9.2240220585922861e-01
      1100	7.6054520035659996e+00	9.2240099713422974e-01
      1101	7.6054415088737022e+00	9.2239972432169537e-01
      1102	7.6054304794693817e+00	9.2239838665845875e-01
      1103	7.6054189095106510e+00	9.2239698343594612e-01
      1104	7.6054067939090588e+00	9.2239551403702225e-01
      1105	7.6053941279644013e+00	9.2239397789163913e-01
      1106	7.6053809078293666e+00	9.2239237453318890e-01
      1107	7.6053671299998271e+00	9.2239070353668540e-01
      1108	7.6053527918137478e+00	9.2238896457927289e-01
      1109	7.6053378911607910e+00	9.2238715740500643e-01
      1110	7.6053224266135873e+00	9.2238528184077251e-01
      1111	7.6053063974257622e+00	9.2238333779604964e-01
      1112	7.6052898035796277e+00	9.2238132526869243e-01
      1113	7.6052726457486770e+00	9.2237924434038332e-01
      1114	7.6052549256266451e+00	9.2237709521654110e-01
      1115	7.6052366455259452e+00	9.2237487817761887e-01
      1116	7.6052178088157465e+00	9.2237259363223456e-01
      1117	7.6051984197797804e+00	9.2237024209992591e-01
      1118	7.6051784838553695e+00	9.2236782424013974e-01
      1119	7.6051580075090843e+00	9.2236534083715171e-01
      1120	7.6051369985967465e+00	9.2236279284372802e-01
      1121	7.6051154660721965e+00	9.2236018134580433e-01
      1122	7.6050934205744900e+00	9.2235750763370183e-01
      1123	7.6050708740460626e+00	9.2235477315581760e-01
      1124	7.6050478402970034e+00	9.2235197958706061e-01
      1125	7.6050243347991335e+00	9.2234912880387732e-01
      1126	7.6050003750138586e+00	9.2234622292401403e-01
      1127	7.6049759802486543e+00	9.2234326428911118e-01
      1128	7.6049511723222958e+00	9.2234025554538379e-01
      1129	7.6049259750347922e+00	9.2233719957933369e-01
      1130	7.6049004148044039e+00	9.2233409959500845e-01
      1131	7.6048745206961890e+00	9.2233095911746343e-01
      1132	7.6048483246463414e+00	9.2232778201996957e-01
      1133	7.6048218618270997e+00	9.2232457256827038e-01
      1134	7.6047951712537447e+00	9.2232133549419970e-01
      1135	7.6047682965005565e+00	9.2231807608251359e-01
      1136	7.6047412871271183e+00	9.2231480034387503e-01
      1137	7.6047142003674706e+00	9.2231151521971722e-01
      1138	7.6046871070440893e+00	9.2230822929949963e-01
      1139	7.6046601248633818e+00	9.2230495685883762e-01
      1140	7.6046333183577337e+00	9.2230170572431891e-01
      1141	7.6046067875967225e+00	9.2229848803253667e-01
      1142	7.6045806207116540e+00	9.2229531447219237e-01
      1143	7.6045548241043210e+00	9.2229218581970529e-01
      1144	7.6045293768656217e+00	9.2228909953918714e-01
      1145	7.6045042689629252e+00	9.2228605441386480e-01
      1146	7.6044794762294616e+00	9.2228304751275525e-01
      1147	7.6044549779117263e+00	9.2228007631884112e-01
      1148	7.6044307557560495e+00	9.2227713861828919e-01
      1149	7.6044067964947493e+00	9.2227423280197429e-01
      1150	7.6043830908464320e+00	9.2227135774423474e-01
      1151	7.6043596331190866e+00	9.2226851275473454e-01
      1152	7.6043364200887069e+00	9.2226569744246145e-01
      1153	7.6043134506304266e+00	9.2226291167098962e-01
      1154	7.6042907252515706e+00	9.2226015550184848e-01
      1155	7.6042682459590454e+00	9.2225742917843856e-01
      1156	7.6042460162206797e+00	9.2225473312134365e-01
      1157	7.6042240407020572e+00	9.2225206789641279e-01
      1158	7.6042023243444445e+00	9.2224943410293059e-01
      1159	7.6041808724922015e+00	9.2224683238906935e-01
      1160	7.6041596902581521e+00	9.2224426337492005e-01
      1161	7.6041387824206677e+00	9.2224172764001111e-01
      1162	7.6041181536487006e+00	9.2223922575060036e-01
      1163	7.6040978083611614e+00	9.2223675824261997e-01
      1164	7.6040777507706512e+00	9.2223432562698082e-01
      1165	7.6040579849464267e+00	9.2223192839720858e-01
      1166	7.6040385146675700e+00	9.2222956701163628e-01
      1167	7.6040193433136594e+00	9.2222724188014438e-01
      1168	7.6040004742280729e+00	9.2222495340822297e-01
      1169	7.6039819103684749e+00	9.2222270195458211e-01
      1170	7.6039636546629135e+00	9.2222048787434008e-01
      1171	7.6039457096832042e+00	9.2221831147941047e-01
      1172	7.6039280778806857e+00	9.2221617306709569e-01
      1173	7.6039107615128136e+00	9.2221407291118329e-01
      1174	7.6038937624685463e+00	9.2221201124076901e-01
      1175	7.6038770824018798e+00	9.2220998825645217e-01
      1176	7.6038607227553676e+00	9.2220800413318793e-01
      1177	7.6038446846530157e+00	9.2220605900729735e-01
      1178	7.6038289689516088e+00	9.2220415298269276e-01
      1179	7.6038135764861030e+00	9.2220228616063871e-01
      1180	7.6037985077424093e+00	9.2220045860006739e-01
      1181	7.6037837630329630e+00	9.2219867033887148e-01
      1182	7.6037693426039938e+00	9.2219692140691401e-01
      1183	7.6037552463334261e+00	9.2219521178938935e-01
      1184	7.6037414741346963e+00	9.2219354147579924e-01
      1185	7.6037280256582918e+00	9.2219191042375392e-01
      1186	7.6037149003886242e+00	9.2219031857072231e-01
      1187	7.6037020975484362e+00	9.2218876582243725e-01
      1188	7.6036896162742345e+00	9.2218725207417296e-01
      1189	7.6036774555842443e+00	9.2218577720685846e-01
      1190	7.6036656141735364e+00	9.2218434106222957e-01
      1191	7.6036540903338983e+00	9.2218294343311191e-01
      1192	7.6036428825545181e+00	9.2218158413627183e-01
      1193	7.6036319889471384e+00	9.2218026294269850e-01
      1194	7.6036214071979931e+00	9.2217897957177486e-01
      1195	7.6036111350114863e+00	9.2217773374508727e-01
      1196	7.6036011702061987e+00	9.2217652519807014e-01
      1197	7.6035915099125617e+00	9.2217535358269742e-01
      1198	7.6035821513602739e+00	9.2217421856298287e-01
      1199	7.6035730921584310e+00	9.2217311984895389e-01
      1200	7.6035643290493455e+00	9.2217205704551308e-01
      1201	7.6035558599678028e+00	9.2217102990218802e-01
      1202	7.6035476825107082e+00	9.2217003812752762e-01
      1203	7.6035397942916987e+00	9.2216908143211007e-01
      1204	7.6035321936725087e+00	9.2216815961724408e-01
      1205	7.6035248791339551e+00	9.2216727249868069e-01
      1206	7.6035178491333921e+00	9.2216641988932535e-01
      1207	7.6035111022777544e+00	9.2216560162022521e-01
      1208	7.6035046374553765e+00	9.2216481755655544e-01
      1209	7.6034984531714596e+00	9.2216406751702473e-01
      1210	7.6034925480378535e+00	9.2216335133327609e-01
      1211	7.6034869206282734e+00	9.2216266883232734e-01
      1212	7.6034815692723354e+00	9.2216201981159185e-01
      1213	7.6034764921960534e+00	9.2216140405591773e-01
      1214	7.6034716872726893e+00	9.2216082130737109e-01
      1215	7.6034671525267354e+00	9.2216027132635903e-01
      1216	7.6034628856030926e+00	9.2215975382725168e-01
      1217	7.6034588840295960e+00	9.2215926851022101e-01
      1218	7.6034551452791641e+00	9.2215881506877861e-01
      1219	7.6034516666572731e+00	9.2215839317612858e-01
      1220	7.6034484453172837e+00	9.2215800248702595e-01
      1221	7.6034454783238390e+00	9.2215764264546618e-01
      1222	7.6034427626549608e+00	9.2215731328493900e-01
      1223	7.6034402951441713e+00	9.2215701402140915e-01
      1224	7.6034380726923239e+00	9.2215674447900731e-01
      1225	7.6034360919313730e+00	9.2215650424925166e-01
      1226	7.6034343495121197e+00	9.2215629292594625e-01
      1227	7.6034328418980870e+00	9.2215611008018161e-01
      1228	7.6034315657196210e+00	9.2215595530328087e-01
      1229	7.6034305173548136e+00	9.2215582815597352e-01
      1230	7.6034296932445002e+00	9.2215572820659841e-01
      1231	7.6034290896933561e+00	9.2215565500698105e-01
      1232	7.6034287030332637e+00	9.2215560811224617e-01
      1233	7.6034285293247015e+00	9.2215558704460276e-01


==> tikz/data/cylinder_2D/objective_p04.0.dat <==
         i	                    J	                   Jn
       781	8.2452771201472341e+00	1.0000000000000000e+00
       782	8.2009605938752337e+00	9.9462522294566502e-01
       783	8.1885156044878897e+00	9.9311587532690093e-01
       784	8.1670002890734210e+00	9.9050646449680335e-01
       785	8.1454444379328681e+00	9.8789213743096327e-01
       786	8.1248285377077956e+00	9.8539180907029500e-01
       787	8.1051539655389089e+00	9.8300564643655985e-01
       788	8.0863790833239868e+00	9.8072859959612735e-01
       789	8.0684563368411624e+00	9.7855490109919863e-01
       790	8.0513371449763529e+00	9.7647865895289421e-01
       791	8.0349745912037172e+00	9.7449418304817859e-01
       792	8.0193247125487801e+00	9.7259614148730766e-01
       793	8.0043467460413726e+00	9.7077959047402407e-01
       794	7.9900030305573733e+00	9.6903996240877077e-01
       795	7.9762585433385764e+00	9.6737300967710182e-01
       796	7.9630807322883204e+00	9.6577478431023622e-01
       797	7.9504393733687229e+00	9.6424162068997310e-01
       798	7.9383062872244778e+00	9.6277010118038642e-01
       799	7.9266551152296918e+00	9.6135702896643782e-01
       800	7.9154613278407426e+00	9.5999942906702429e-01
       801	7.9047019788168393e+00	9.5869451852646603e-01
       802	7.8943555733056838e+00	9.5743969041573174e-01
       803	7.8844019628856952e+00	9.5623250110299574e-01
       804	7.8748222824229908e+00	9.5507066259555529e-01
       805	7.8655987522036650e+00	9.5395201854212641e-01
       806	7.8567146687221037e+00	9.5287454311563613e-01
       807	7.8481543961369562e+00	9.5183633997698958e-01
       808	7.8399032366180128e+00	9.5083562655053822e-01
       809	7.8319472324104256e+00	9.4987071001812151e-01
       810	7.8242731557536969e+00	9.4893998609642616e-01
       811	7.8168687375559545e+00	9.4804196677095676e-01
       812	7.8097222464890459e+00	9.4717522924803643e-01
       813	7.8028225821406707e+00	9.4633842725244111e-01
       814	7.7961593415968888e+00	9.4553029910263031e-01
       815	7.7897225945369843e+00	9.4474964043390275e-01
       816	7.7835029385305514e+00	9.4399531090491273e-01
       817	7.7774915286375981e+00	9.4326623778761687e-01
       818	7.7716799765216891e+00	9.4256140373155972e-01
       819	7.7660602989392773e+00	9.4187984051657936e-01
       820	7.7606250345231338e+00	9.4122064321648347e-01
       821	7.7553669147412165e+00	9.4058293029243034e-01
       822	7.7502791221934793e+00	9.3996587491956662e-01
       823	7.7453551724786287e+00	9.3936869065964412e-01
       824	7.7405888886968182e+00	9.3879062836866733e-01
       825	7.7359744042279610e+00	9.3823097653385135e-01
       826	7.7315061447857873e+00	9.3768905909710987e-01
       827	7.7271787862780901e+00	9.3716423034428076e-01
       828	7.7229872722384991e+00	9.3665587701927855e-01
       829	7.7189267677704407e+00	9.3616341273834658e-01
       830	7.7149926682941770e+00	9.3568627905091106e-01
       831	7.7111805626927259e+00	9.3522394096986139e-01
       832	7.7074862862105613e+00	9.3477589338718681e-01
       833	7.7039058984470836e+00	9.3434165840498962e-01
       834	7.7004355551495030e+00	9.3392076978632810e-01
       835	7.6970715334924966e+00	9.3351277602117166e-01
       836	7.6938103074198700e+00	9.3311724946395536e-01
       837	7.6906484929374326e+00	9.3273377969861393e-01
       838	7.6875828832657014e+00	9.3236197780195729e-01
       839	7.6846104128333881e+00	9.3200147197674366e-01
       840	7.6817281250710865e+00	9.3165190364564920e-01
       841	7.6789331983843345e+00	9.3131293060132025e-01
       842	7.6762229027463178e+00	9.3098422174186979e-01
       843	7.6735946423858099e+00	9.3066546224813651e-01
       844	7.6710459013754120e+00	9.3035634698454284e-01
       845	7.6685742900487677e+00	9.3005658612864572e-01
       846	7.6661774721731062e+00	9.2976589633851059e-01
       847	7.6638532079629176e+00	9.2948400596947622e-01
       848	7.6615993446880877e+00	9.2921065393509494e-01
       849	7.6594138072688809e+00	9.2894558856647724e-01
       850	7.6572946056296471e+00	9.2868856850416115e-01
       851	7.6552398357449061e+00	9.2843936282498263e-01
       852	7.6532476308014701e+00	9.2819774511894237e-01
       853	7.6513162080034416e+00	9.2796349916578835e-01
       854	7.6494438264607441e+00	9.2773641382767125e-01
       855	7.6476288128905923e+00	9.2751628616625925e-01
       856	7.6458695452142003e+00	9.2730291945332088e-01
       857	7.6441644465271796e+00	9.2709612243944561e-01
       858	7.6425119687833858e+00	9.2689570737519555e-01
       859	7.6409106908003448e+00	9.2670150189735556e-01
       860	7.6393591985208973e+00	9.2651333450687989e-01
       861	7.6378561186319400e+00	9.2633103864622468e-01
       862	7.6364001069404210e+00	9.2615445128957163e-01
       863	7.6349898704966694e+00	9.2598341562597875e-01
       864	7.6336241511320750e+00	9.2581777906280527e-01
       865	7.6323017044821562e+00	9.2565739068159636e-01
       866	7.6310213581597415e+00	9.2550210829341728e-01
       867	7.6297820074092844e+00	9.2535179791180155e-01
       868	7.6285825341808797e+00	9.2520632393792213e-01
       869	7.6274218078301708e+00	9.2506554924547757e-01
       870	7.6262987721319595e+00	9.2492934573383734e-01
       871	7.6252123963557024e+00	9.2479758839440207e-01
       872	7.6241616779926895e+00	9.2467015564136024e-01
       873	7.6231456452320625e+00	9.2454692961198348e-01
       874	7.6221633457432096e+00	9.2442779480613768e-01
       875	7.6212138557217965e+00	9.2431263918340034e-01
       876	7.6202962739005207e+00	9.2420135343667464e-01
       877	7.6194097263432701e+00	9.2409383157363323e-01
       878	7.6185533534884833e+00	9.2398996934531663e-01
       879	7.6177263210566153e+00	9.2388966556900720e-01
       880	7.6169278222528574e+00	9.2379282239537919e-01
       881	7.6161570616404433e+00	9.2369934335262749e-01
       882	7.6154132680032527e+00	9.2360913490646457e-01
       883	7.6146956886810777e+00	9.2352210577309302e-01
       884	7.6140035979344294e+00	9.2343816793370159e-01
       885	7.6133362719991950e+00	9.2335723360905608e-01
       886	7.6126930143203406e+00	9.2327921831988136e-01
       887	7.6120731521918596e+00	9.2320404047934934e-01
       888	7.6114760168437234e+00	9.2313161897799345e-01
       889	7.6109009619656698e+00	9.2306187543030249e-01
       890	7.6103473480757646e+00	9.2299473227891560e-01
       891	7.6098145637850720e+00	9.2293011537363412e-01
       892	7.6093020075006619e+00	9.2286795175233405e-01
       893	7.6088090903321763e+00	9.2280816999347959e-01
       894	7.6083352391418968e+00	9.2275070058603881e-01
       895	7.6078798947377901e+00	9.2269547571033461e-01
       896	7.6074425102797054e+00	9.2264242904474514e-01
       897	7.6070225713050323e+00	9.2259149819444708e-01
       898	7.6066195476180427e+00	9.2254261885647970e-01
       899	7.6062329268730453e+00	9.2249572889276310e-01
       900	7.6058622170833043e+00	9.2245076863438258e-01
       901	7.6055069347587336e+00	9.2240767944291047e-01
       902	7.6051666067874493e+00	9.2236640393860347e-01
       903	7.6048407736353916e+00	9.2232688638845817e-01
       904	7.6045289895423744e+00	9.2228907272998750e-01
       905	7.6042308204712450e+00	9.2225291032249235e-01
       906	7.6039458386025647e+00	9.2221834727936747e-01
       907	7.6036736282378481e+00	9.2218533318405571e-01
       908	7.6034137848613721e+00	9.2215381897626258e-01
       909	7.6031659104214917e+00	9.2212375637966715e-01
       910	7.6029296209402633e+00	9.2209509882482876e-01
       911	7.6027045382452592e+00	9.2206780044640868e-01
       912	7.6024902926524422e+00	9.2204181640855343e-01
       913	7.6022865319343653e+00	9.2201710399257175e-01
       914	7.6020929091059166e+00	9.2199362111557115e-01
       915	7.6019090848353992e+00	9.2197132662287684e-01
       916	7.6017347304791318e+00	9.2195018065607348e-01
       917	7.6015695195588373e+00	9.2193014361936909e-01
       918	7.6014131412213528e+00	9.2191117781200982e-01
       919	7.6012652865110679e+00	9.2189324576337994e-01
       920	7.6011256650155241e+00	9.2187631225180611e-01
       921	7.6009939870038306e+00	9.2186034213827628e-01
       922	7.6008699700411047e+00	9.2184530116864982e-01
       923	7.6007533426778577e+00	9.2183115642111157e-01
       924	7.6006438381483372e+00	9.2181787554189742e-01
       925	7.6005411967106760e+00	9.2180542702911050e-01
       926	7.6004451676644749e+00	9.2179378047741778e-01
       927	7.6003555050965517e+00	9.2178290606208679e-01
       928	7.6002719705409563e+00	9.2177277486159737e-01
       929	7.6001943321216068e+00	9.2176335875365845e-01
       930	7.6001223656498906e+00	9.2175463054832740e-01
       931	7.6000558507024074e+00	9.2174656351231221e-01
       932	7.5999945728102487e+00	9.2173913163449106e-01
       933	7.5999383242269598e+00	9.2173230971905151e-01
       934	7.5998868334279184e+00	9.2172606483506636e-01
       935	7.5998400432828230e+00	9.2172039005368378e-01
       936	7.5997976945237662e+00	9.2171525393048992e-01
       937	7.5997595932525197e+00	9.2171063294920674e-01
       938	7.5997255624512299e+00	9.2170650564083445e-01
       939	7.5996954258692293e+00	9.2170285062941870e-01
       940	7.5996690107726064e+00	9.2169964696552253e-01
       941	7.5996461495519716e+00	9.2169687432121949e-01
       942	7.5996266781924398e+00	9.2169451280452963e-01
       943	7.5996104364711856e+00	9.2169254298338021e-01
       944	7.5995972678049908e+00	9.2169094586711553e-01
       945	7.5995870181128202e+00	9.2168970276854878e-01
       946	7.5995795407167686e+00	9.2168879589835595e-01
       947	7.5995746878878059e+00	9.2168820733973122e-01
       948	7.5995723159115514e+00	9.2168791966277142e-01
       949	7.5995722840742239e+00	9.2168791580149101e-01
       950	7.5995744551670539e+00	9.2168817911499745e-01
       951	7.5995786933187892e+00	9.2168869312461454e-01
       952	7.5995848654314946e+00	9.2168944168801814e-01
       953	7.5995928397545756e+00	9.2169040882629194e-01
       954	7.5996024907383912e+00	9.2169157931258072e-01
       955	7.5996137002390496e+00	9.2169293881820979e-01
       956	7.5996263406994746e+00	9.2169447187285924e-01
       957	7.5996402771584846e+00	9.2169616210822758e-01
       958	7.5996553866010501e+00	9.2169799460486113e-01
       959	7.5996715468975644e+00	9.2169995455069176e-01
       960	7.5996886371289749e+00	9.2170202728046924e-01
       961	7.5997065369486956e+00	9.2170419819837290e-01
       962	7.5997251267843984e+00	9.2170645280248531e-01
       963	7.5997442874888215e+00	9.2170877664244166e-01
       964	7.5997639001862654e+00	9.2171115530081271e-01
       965	7.5997838461805260e+00	9.2171357438193879e-01
       966	7.5998040068470507e+00	9.2171601949885007e-01
       967	7.5998242632997748e+00	9.2171847623286030e-01
       968	7.5998444964165959e+00	9.2172093013665590e-01
       969	7.5998645864664649e+00	9.2172336668906962e-01
       970	7.5998844128437977e+00	9.2172577126286914e-01
       971	7.5999038541174517e+00	9.2172812913069702e-01
       972	7.5999227873787545e+00	9.2173042538599892e-01
       973	7.5999410879170339e+00	9.2173264490367102e-01
       974	7.5999586294596888e+00	9.2173477236917634e-01
       975	7.5999752834057244e+00	9.2173679218558680e-01
       976	7.5999909185850782e+00	9.2173868844439355e-01
       977	7.6000054004248918e+00	9.2174044482439177e-01
       978	7.6000185908366324e+00	9.2174204457798992e-01
       979	7.6000303474577606e+00	9.2174347043923832e-01
       980	7.6000405231909669e+00	9.2174470456794722e-01
       981	7.6000489653761871e+00	9.2174572844926705e-01
       982	7.6000555148869875e+00	9.2174652278409719e-01
       983	7.6000600055466441e+00	9.2174706741826662e-01
       984	7.6000622633123180e+00	9.2174734124359003e-01
       985	7.6000621053916779e+00	9.2174732209072985e-01
       986	7.6000593395549307e+00	9.2174698664575849e-01
       987	7.6000537636183054e+00	9.2174631038751464e-01
       988	7.6000451640790985e+00	9.2174526742205920e-01
       989	7.6000333171260106e+00	9.2174383060521059e-01
       990	7.6000179881661580e+00	9.2174197148517989e-01
       991	7.5999989327184627e+00	9.2173966041092270e-01
       992	7.5999758986644261e+00	9.2173686680511657e-01
       993	7.5999486293211582e+00	9.2173355953686220e-01
       994	7.5999168697963579e+00	9.2172970769242601e-01
       995	7.5998803740098273e+00	9.2172528142681975e-01
       996	7.5998389168438871e+00	9.2172025343742214e-01
       997	7.5997923140312951e+00	9.2171460137601624e-01
       998	7.5997404567602747e+00	9.2170831204574089e-01
       999	7.5996833641890387e+00	9.2170138777013388e-01
      1000	7.5996212431508505e+00	9.2169385363425427e-01
      1001	7.5995545233869990e+00	9.2168576175779227e-01
      1002	7.5994838399945541e+00	9.2167718916630559e-01
      1003	7.5994099598127383e+00	9.2166822886324495e-01
      1004	7.5993336641395945e+00	9.2165897560564891e-01
      1005	7.5992556279234389e+00	9.2164951125229622e-01
      1006	7.5991763583317171e+00	9.2163989731324159e-01
      1007	7.5990962253006469e+00	9.2163017865492325e-01
      1008	7.5990155555886485e+00	9.2162039490710945e-01
      1009	7.5989347556813209e+00	9.2161059536900425e-01
      1010	7.5988544562737470e+00	9.2160085653228552e-01
      1011	7.5987757054292429e+00	9.2159130550769808e-01
      1012	7.5986995711995311e+00	9.2158207183021190e-01
      1013	7.5986280936735486e+00	9.2157340292497791e-01
      1014	7.5985602527658473e+00	9.2156517507445057e-01
      1015	7.5984924085194390e+00	9.2155694681899958e-01
      1016	7.5984229617983630e+00	9.2154852421293509e-01
      1017	7.5983509169134340e+00	9.2153978649752788e-01
      1018	7.5982764597008465e+00	9.2153075621128011e-01
      1019	7.5982005372694008e+00	9.2152154822101617e-01
      1020	7.5981240262487209e+00	9.2151226884573689e-01
      1021	7.5980474005904686e+00	9.2150297556703487e-01
      1022	7.5979708449676533e+00	9.2149369078233945e-01
      1023	7.5978944560325727e+00	9.2148442621379101e-01
      1024	7.5978183427456170e+00	9.2147519507627473e-01
      1025	7.5977426324410855e+00	9.2146601281309204e-01
      1026	7.5976674482395161e+00	9.2145689435649270e-01
      1027	7.5975928942476267e+00	9.2144785233270099e-01
      1028	7.5975190506017087e+00	9.2143889646077071e-01
      1029	7.5974459765637095e+00	9.2143003392808265e-01
      1030	7.5973737151301366e+00	9.2142126994932005e-01
      1031	7.5973022942494808e+00	9.2141260791411916e-01
      1032	7.5972317309818704e+00	9.2140404989155877e-01
      1033	7.5971620349777140e+00	9.2139559705205554e-01
      1034	7.5970932122864561e+00	9.2138725012929545e-01
      1035	7.5970252697864407e+00	9.2137900995749455e-01
      1036	7.5969582122435657e+00	9.2137087711466858e-01
      1037	7.5968920489912097e+00	9.2136285273278407e-01
      1038	7.5968267975062380e+00	9.2135493893146225e-01
      1039	7.5967624804526954e+00	9.2134713845943383e-01
      1040	7.5966991209788306e+00	9.2133945412415419e-01
      1041	7.5966367308180773e+00	9.2133188734867233e-01
      1042	7.5965752940167226e+00	9.2132443619809734e-01
      1043	7.5965147640552226e+00	9.2131709503046677e-01
      1044	7.5964550750737345e+00	9.2130985585819658e-01
      1045	7.5963961880837916e+00	9.2130271395270513e-01
      1046	7.5963381259664660e+00	9.2129567208904428e-01
      1047	7.5962809528428403e+00	9.2128873804391853e-01
      1048	7.5962247389739481e+00	9.2128192033869494e-01
      1049	7.5961695431335343e+00	9.2127522610154444e-01
      1050	7.5961154079369289e+00	9.2126866050092038e-01
      1051	7.5960623618940302e+00	9.2126222699454752e-01
      1052	7.5960104228262466e+00	9.2125592774383380e-01
      1053	7.5959595992093032e+00	9.2124976377672840e-01
      1054	7.5959098938704877e+00	9.2124373543612914e-01
      1055	7.5958613048884409e+00	9.2123784248901064e-01
      1056	7.5958138268263875e+00	9.2123208427599224e-01
      1057	7.5957674519807190e+00	9.2122645986276841e-01
      1058	7.5957221702346773e+00	9.2122096802236308e-01
      1059	7.5956779701138677e+00	9.2121560736314378e-01
      1060	7.5956348389232735e+00	9.2121037634543934e-01
      1061	7.5955927630279652e+00	9.2120527331558411e-01
      1062	7.5955517280924640e+00	9.2120029653494917e-01
      1063	7.5955117188603527e+00	9.2119544415321253e-01
      1064	7.5954727197697798e+00	9.2119071428300869e-01
      1065	7.5954347149879435e+00	9.2118610500411091e-01
      1066	7.5953976863954473e+00	9.2118161411897070e-01
      1067	7.5953616197414302e+00	9.2117723989922140e-01
      1068	7.5953264982990927e+00	9.2117298031621098e-01
      1069	7.5952923058761215e+00	9.2116883340611044e-01
      1070	7.5952590255050092e+00	9.2116479711107424e-01
      1071	7.5952266410005134e+00	9.2116086946813103e-01
      1072	7.5951951383065435e+00	9.2115704877253635e-01
      1073	7.5951645023212029e+00	9.2115333319270876e-01
      1074	7.5951347192634557e+00	9.2114972105726278e-01
      1075	7.5951057771732779e+00	9.2114621091566828e-01
      1076	7.5950776652053014e+00	9.2114280145258209e-01
      1077	7.5950503744871964e+00	9.2113949159195430e-01
      1078	7.5950238981276055e+00	9.2113628049799046e-01
      1079	7.5949982310631698e+00	9.2113316755659846e-01
      1080	7.5949733709178648e+00	9.2113015247961039e-01
      1081	7.5949493169709443e+00	9.2112723517961315e-01
      1082	7.5949260701981149e+00	9.2112441577494175e-01
      1083	7.5949036321372843e+00	9.2112169445211611e-01
      1084	7.5948820048492633e+00	9.2111907146107452e-01
      1085	7.5948611886225112e+00	9.2111654683680200e-01
      1086	7.5948411790719836e+00	9.2111412004747317e-01
      1087	7.5948219672411348e+00	9.2111179000682464e-01
      1088	7.5948035382562944e+00	9.2110955491095436e-01
      1089	7.5947858717833112e+00	9.2110741229370507e-01
      1090	7.5947689460813326e+00	9.2110535951831229e-01
      1091	7.5947527421374526e+00	9.2110339427886134e-01
      1092	7.5947372457345912e+00	9.2110151485108283e-01
      1093	7.5947224494312282e+00	9.2109972033245757e-01
      1094	7.5947083482748248e+00	9.2109801012233383e-01
      1095	7.5946949382692646e+00	9.2109638373605662e-01
      1096	7.5946822151300575e+00	9.2109484065399627e-01
      1097	7.5946701733629789e+00	9.2109338020980458e-01
      1098	7.5946588061410454e+00	9.2109200157549453e-01
      1099	7.5946481050452261e+00	9.2109070372999302e-01
      1100	7.5946380602580428e+00	9.2108948548262104e-01
      1101	7.5946286614366532e+00	9.2108834557898245e-01
      1102	7.5946198969765168e+00	9.2108728261166084e-01
      1103	7.5946117547313712e+00	9.2108629510753859e-01
      1104	7.5946042223895871e+00	9.2108538157344211e-01
      1105	7.5945972872030483e+00	9.2108454046326016e-01
      1106	7.5945909361912483e+00	9.2108377020269672e-01
      1107	7.5945851562530216e+00	9.2108306920282224e-01
      1108	7.5945799343416684e+00	9.2108243588131256e-01
      1109	7.5945752574053591e+00	9.2108186865522168e-01
      1110	7.5945711122699544e+00	9.2108136592676948e-01
      1111	7.5945674858965555e+00	9.2108092611457804e-01
      1112	7.5945643654046142e+00	9.2108054765647462e-01
      1113	7.5945617377940007e+00	9.2108022897578323e-01
      1114	7.5945595903754084e+00	9.2107996853352503e-01
      1115	7.5945579104580654e+00	9.2107976479054365e-01
      1116	7.5945566856039211e+00	9.2107961623833290e-01
      1117	7.5945559036751158e+00	9.2107952140479443e-01
      1118	7.5945555524244224e+00	9.2107947880456542e-01


==> tikz/data/cylinder_2D/objective_p05.0.dat <==
         i	                    J	                   Jn
       355	8.2452773004212272e+00	1.0000000000000000e+00
       356	8.1916257109232262e+00	9.9349305213843320e-01
       357	8.1846032919331186e+00	9.9264136228808109e-01
       358	8.1631547619423177e+00	9.9004005135464468e-01
       359	8.1385387733144299e+00	9.8705458613243435e-01
       360	8.1140472020565664e+00	9.8408421044153882e-01
       361	8.0902102052966249e+00	9.8119322255945474e-01
       362	8.0673133485999013e+00	9.7841625632018048e-01
       363	8.0454693493034153e+00	9.7576698225690917e-01
       364	8.0247062034202692e+00	9.7324879576946555e-01
       365	8.0050101394654885e+00	9.7086002663082482e-01
       366	7.9863440064534537e+00	9.6859616911191748e-01
       367	7.9686586717874599e+00	9.6645126433532613e-01
       368	7.9518999118816254e+00	9.6441873598058203e-01
       369	7.9360126388445238e+00	9.6249190290290132e-01
       370	7.9209432086983043e+00	9.6066425907757480e-01
       371	7.9066405548335066e+00	9.5892961106712316e-01
       372	7.8930566683910612e+00	9.5728213628276981e-01
       373	7.8801467694045524e+00	9.5571640374083944e-01
       374	7.8678691503914324e+00	9.5422735509325873e-01
       375	7.8561849810575506e+00	9.5281028094181874e-01
       376	7.8450585410441160e+00	9.5146084906608719e-01
       377	7.8344563703834424e+00	9.5017500138936539e-01
       378	7.8243475737146611e+00	9.4894899087444129e-01
       379	7.8147034136631195e+00	9.4777933220801303e-01
       380	7.8054972807504566e+00	9.4666279815133647e-01
       381	7.7967043785245309e+00	9.4559638135229485e-01
       382	7.7883017527026421e+00	9.4457729787993427e-01
       383	7.7802679381869151e+00	9.4360294441394277e-01
       384	7.7725830388568404e+00	9.4267090792201269e-01
       385	7.7652284181759121e+00	9.4177892813613551e-01
       386	7.7581866963703474e+00	9.4092489721043149e-01
       387	7.7514415987051528e+00	9.4010684131983702e-01
       388	7.7449781669429241e+00	9.3932294630615465e-01
       389	7.7387821731343642e+00	9.3857148658165956e-01
       390	7.7328401153272894e+00	9.3785082460868130e-01
       391	7.7271395363390312e+00	9.3715944956081398e-01
       392	7.7216687500505339e+00	9.3649594412744086e-01
       393	7.7164167757642748e+00	9.3585897655256123e-01
       394	7.7113732842351670e+00	9.3524729408933471e-01
       395	7.7065286184978081e+00	9.3465972552604193e-01
       396	7.7018736127520304e+00	9.3409515922024411e-01
       397	7.6973997118143274e+00	9.3355255758603650e-01
       398	7.6930988473710267e+00	9.3303094208584214e-01
       399	7.6889633119746357e+00	9.3252937794849289e-01
       400	7.6849860092736488e+00	9.3204700451748845e-01
       401	7.6811601676373762e+00	9.3158300051897203e-01
       402	7.6774793109804600e+00	9.3113658052328208e-01
       403	7.6739373983896488e+00	9.3070701187910443e-01
       404	7.6705286901317500e+00	9.3029359846270843e-01
       405	7.6672477576013316e+00	9.2989568188442062e-01
       406	7.6640894953355367e+00	9.2951264294579894e-01
       407	7.6610491047691331e+00	9.2914389966942079e-01
       408	7.6581219411941950e+00	9.2878888873791587e-01
       409	7.6553036603276885e+00	9.2844708326991032e-01
       410	7.6525901009277497e+00	9.2811797858354639e-01
       411	7.6499773788450796e+00	9.2780110360318202e-01
       412	7.6474617715891311e+00	9.2749600685939870e-01
       413	7.6450397463440503e+00	9.2720225988681881e-01
       414	7.6427079567078255e+00	9.2691945682862376e-01
       415	7.6404632069299847e+00	9.2664721009924744e-01
       416	7.6383024618140194e+00	9.2638515158535673e-01
       417	7.6362228170313049e+00	9.2613292904547828e-01
       418	7.6342214930692291e+00	9.2589020537601796e-01
       419	7.6322958448869169e+00	9.2565665978232237e-01
       420	7.6304434210533918e+00	9.2543199495104611e-01
       421	7.6286618047195427e+00	9.2521591776298617e-01
       422	7.6269486630835761e+00	9.2500814529232844e-01
       423	7.6253017777799537e+00	9.2480840849226498e-01
       424	7.6237190397365548e+00	9.2461645157126260e-01
       425	7.6221984064415231e+00	9.2443202681032055e-01
       426	7.6207379231063550e+00	9.2425489712966158e-01
       427	7.6193357099337646e+00	9.2408483454455981e-01
       428	7.6179899473109156e+00	9.2392161836955256e-01
       429	7.6166988755438165e+00	9.2376503518622732e-01
       430	7.6154608319601742e+00	9.2361488334311359e-01
       431	7.6142741935532268e+00	9.2347096599943768e-01
       432	7.6131373532933866e+00	9.2333308825216265e-01
       433	7.6120487913212518e+00	9.2320106577038641e-01
       434	7.6110070384329918e+00	9.2307472036679317e-01
       435	7.6100106604605688e+00	9.2295387810326224e-01
       436	7.6090582772810782e+00	9.2283837159635052e-01
       437	7.6081485336562942e+00	9.2272803648066704e-01
       438	7.6072801034665405e+00	9.2262271192236389e-01
       439	7.6064517122774662e+00	9.2252224335606936e-01
       440	7.6056621270018567e+00	9.2242648123105642e-01
       441	7.6049101282499194e+00	9.2233527765784262e-01
       442	7.6041945279985583e+00	9.2224848855114694e-01
       443	7.6035141879855042e+00	9.2216597586075888e-01
       444	7.6028679871223614e+00	9.2208760361934139e-01
       445	7.6022548461280337e+00	9.2201324093001169e-01
       446	7.6016736988895017e+00	9.2194275849293195e-01
       447	7.6011235098098240e+00	9.2187603070930124e-01
       448	7.6006032684590838e+00	9.2181293503261452e-01
       449	7.6001119806887818e+00	9.2175335089100208e-01
       450	7.5996486803036438e+00	9.2169716110280486e-01
       451	7.5992124270154280e+00	9.2164425162840868e-01
       452	7.5988022992733439e+00	9.2159451070070664e-01
       453	7.5984174090580092e+00	9.2154783061933265e-01
       454	7.5980568678370286e+00	9.2150410362170188e-01
       455	7.5977198303781464e+00	9.2146322719673734e-01
       456	7.5974054577494083e+00	9.2142509959747254e-01
       457	7.5971129295652702e+00	9.2138962132627800e-01
       458	7.5968414826831756e+00	9.2135669982804280e-01
       459	7.5965903073719678e+00	9.2132623689731818e-01
       460	7.5963586316245229e+00	9.2129813890388468e-01
       461	7.5961457020009489e+00	9.2127231446938529e-01
       462	7.5959507866628462e+00	9.2124867483532558e-01
       463	7.5957731682023599e+00	9.2122713299336989e-01
       464	7.5956121435675108e+00	9.2120760367628551e-01
       465	7.5954670239433337e+00	9.2119000334352652e-01
       466	7.5953371401336121e+00	9.2117425083393967e-01
       467	7.5952218260963082e+00	9.2116026536891493e-01
       468	7.5951204471567229e+00	9.2114796997412207e-01
       469	7.5950323783810356e+00	9.2113728885661950e-01
       470	7.5949570040921035e+00	9.2112814734612980e-01
       471	7.5948937206941300e+00	9.2112047223762006e-01
       472	7.5948419377570060e+00	9.2111419192281230e-01
       473	7.5948010722985906e+00	9.2110923569672964e-01
       474	7.5947705602997022e+00	9.2110553515425220e-01
       475	7.5947498520675083e+00	9.2110302362778196e-01
       476	7.5947384053494256e+00	9.2110163535208600e-01
       477	7.5947356888760833e+00	9.2110130589399219e-01
       478	7.5947411809472305e+00	9.2110197198088628e-01
       479	7.5947543753629150e+00	9.2110357222005390e-01
       480	7.5947747736463098e+00	9.2110604615545377e-01
       481	7.5948018887630271e+00	9.2110933471880085e-01
       482	7.5948352431369930e+00	9.2111337998892950e-01
       483	7.5948743688721150e+00	9.2111812521867698e-01
       484	7.5949188078802621e+00	9.2112351485040533e-01
       485	7.5949681120717658e+00	9.2112949453910553e-01
       486	7.5950218423908016e+00	9.2113601103540743e-01
       487	7.5950795671253628e+00	9.2114301198061010e-01
       488	7.5951408619834888e+00	9.2115044591592754e-01
       489	7.5952053121558700e+00	9.2115826253264432e-01
       490	7.5952725112812693e+00	9.2116641254664033e-01
       491	7.5953420591706919e+00	9.2117484742237454e-01
       492	7.5954135619696865e+00	9.2118351939256904e-01
       493	7.5954866294309147e+00	9.2119238112742230e-01
       494	7.5955608771196825e+00	9.2120138600209933e-01
       495	7.5956359260814699e+00	9.2121048805640904e-01
       496	7.5957113993943004e+00	9.2121964157667047e-01
       497	7.5957869206641595e+00	9.2122880091323467e-01
       498	7.5958621158789601e+00	9.2123792070533628e-01
       499	7.5959366106763495e+00	9.2124695554972968e-01
       500	7.5960100286845513e+00	9.2125585979946278e-01
       501	7.5960819932061687e+00	9.2126458776809206e-01
       502	7.5961521227361244e+00	9.2127309318609074e-01
       503	7.5962200309049752e+00	9.2128132919397465e-01
       504	7.5962853255620972e+00	9.2128924823110858e-01
       505	7.5963476084461092e+00	9.2129680199573571e-01
       506	7.5964064717027719e+00	9.2130394102266200e-01
       507	7.5964614975510250e+00	9.2131061464275354e-01
       508	7.5965122554268003e+00	9.2131677063653350e-01
       509	7.5965583003813490e+00	9.2132235503992854e-01
       510	7.5965991738363261e+00	9.2132731223584652e-01
       511	7.5966344074711376e+00	9.2133158542564086e-01
       512	7.5966635358627457e+00	9.2133511816208469e-01
       513	7.5966861229895404e+00	9.2133785756380171e-01
       514	7.5967018234309558e+00	9.2133976173765098e-01
       515	7.5967106014236094e+00	9.2134082634619408e-01
       516	7.5967147779162740e+00	9.2134133287769227e-01
       517	7.5967105191509408e+00	9.2134081636803733e-01
       518	7.5966960310564611e+00	9.2133905922950199e-01
       519	7.5966716342441503e+00	9.2133610034632296e-01
       520	7.5966360136760178e+00	9.2133178022865625e-01
       521	7.5965874505681246e+00	9.2132589041972390e-01
       522	7.5965255249588584e+00	9.2131837998593136e-01
       523	7.5964503117419424e+00	9.2130925801050523e-01
       524	7.5963622573996918e+00	9.2129857864351217e-01
       525	7.5962374363325225e+00	9.2128344015118235e-01
       526	7.5961087279806616e+00	9.2126783020294523e-01
       527	7.5959880732131735e+00	9.2125319700589292e-01
       528	7.5958792069417900e+00	9.2123999353590436e-01
       529	7.5957731870002538e+00	9.2122713527320765e-01
       530	7.5956469088713172e+00	9.2121182006617019e-01
       531	7.5955204207689135e+00	9.2119647939322558e-01
       532	7.5953860704357501e+00	9.2118018517675859e-01
       533	7.5952486434138118e+00	9.2116351781471228e-01
       534	7.5951239164103406e+00	9.2114839073057342e-01
       535	7.5950145549194561e+00	9.2113512719959689e-01
       536	7.5949156300004752e+00	9.2112312943222330e-01
       537	7.5947890714203785e+00	9.2110778021163497e-01
       538	7.5946597235951394e+00	9.2109209270707615e-01
       539	7.5945193506940374e+00	9.2107506806424277e-01
       540	7.5944215374814581e+00	9.2106320512634321e-01
       541	7.5943244834955905e+00	9.2105143426863501e-01
       542	7.5942202445291951e+00	9.2103879200536143e-01
       543	7.5941244729374269e+00	9.2102717667839562e-01
       544	7.5940218684418239e+00	9.2101473264627098e-01
       545	7.5939194441494164e+00	9.2100231046946901e-01
       546	7.5937858847397059e+00	9.2098611217742321e-01
       547	7.5936315375640540e+00	9.2096739271293127e-01
       548	7.5934719888696351e+00	9.2094804240018791e-01
       549	7.5933072368354777e+00	9.2092806101834290e-01
       550	7.5931363008328780e+00	9.2090732963522848e-01
       551	7.5929638616162789e+00	9.2088641593999232e-01
       552	7.5927950096071353e+00	9.2086593730683153e-01
       553	7.5926305405019425e+00	9.2084599023904956e-01
       554	7.5924676121053674e+00	9.2082623003079478e-01
       555	7.5923034503767228e+00	9.2080632024211650e-01
       556	7.5921395979089583e+00	9.2078644796107678e-01
       557	7.5919805036171120e+00	9.2076715275898113e-01
       558	7.5918270374227532e+00	9.2074854014126473e-01
       559	7.5916764654786819e+00	9.2073027854270528e-01
       560	7.5915285294278698e+00	9.2071233662936247e-01
       561	7.5913858830462093e+00	9.2069503625528615e-01
       562	7.5912486067200886e+00	9.2067838716986194e-01
       563	7.5911139350317542e+00	9.2066205397894219e-01
       564	7.5909819643293170e+00	9.2064604836777486e-01
       565	7.5908554480802879e+00	9.2063070428116389e-01
       566	7.5907334403712801e+00	9.2061590699726881e-01
       567	7.5906131271164412e+00	9.2060131521939947e-01
       568	7.5904958137384959e+00	9.2058708727124550e-01
       569	7.5903837297681385e+00	9.2057349355374229e-01
       570	7.5902770193639997e+00	9.2056055155067185e-01
       571	7.5901700965465331e+00	9.2054758378578405e-01
       572	7.5900622950198766e+00	9.2053450944968496e-01
       573	7.5899704170047144e+00	9.2052336634171961e-01
       574	7.5898739622403042e+00	9.2051166815851782e-01
       575	7.5897672325287466e+00	9.2049872381381370e-01
       576	7.5896897709597537e+00	9.2048932915476578e-01
       577	7.5896049501892389e+00	9.2047904196036057e-01
       578	7.5894413647352446e+00	9.2045920206316434e-01
       579	7.5894441959251395e+00	9.2045954543425934e-01
       580	7.5893175598749236e+00	9.2044418681797491e-01
       581	7.5890968477152452e+00	9.2041741850544434e-01
       582	7.5892377280742522e+00	9.2043450469355836e-01
       583	7.5890761056401672e+00	9.2041490287445682e-01
       584	7.5887969735718492e+00	9.2038104930493481e-01
       585	7.5889817020624886e+00	9.2040345346235830e-01
       586	7.5888948094290711e+00	9.2039291498921161e-01
       587	7.5885603395326235e+00	9.2035234996219550e-01
       588	7.5887046657017656e+00	9.2036985406349892e-01
       589	7.5887569376965658e+00	9.2037619369197909e-01
       590	7.5883551194437153e+00	9.2032746055199965e-01
       591	7.5884149559422545e+00	9.2033471761520802e-01
       592	7.5886636460912653e+00	9.2036487914161269e-01
       593	7.5882663900527163e+00	9.2031669931404902e-01
       594	7.5881608234532187e+00	9.2030389603337681e-01
       595	7.5884897459658944e+00	9.2034378826509822e-01
       596	7.5882047281604139e+00	9.2030922086425826e-01
       597	7.5879665202708715e+00	9.2028033064251513e-01
       598	7.5882642678832681e+00	9.2031644193405182e-01
       599	7.5881722152460931e+00	9.2030527764765846e-01
       600	7.5878612338738440e+00	9.2026756134523247e-01
       601	7.5880278453213723e+00	9.2028776823961056e-01
       602	7.5881118549048425e+00	9.2029795705199480e-01
       603	7.5877813982305291e+00	9.2025787875477416e-01
       604	7.5878156030180648e+00	9.2026202716437755e-01
       605	7.5880668233382194e+00	9.2029249555385684e-01
       606	7.5877917602864366e+00	9.2025913548096172e-01
       607	7.5876541959824717e+00	9.2024245146913863e-01
       608	7.5879201970624068e+00	9.2027471249205439e-01
       609	7.5878109829032807e+00	9.2026146682970156e-01
       610	7.5875861766378456e+00	9.2023420197768457e-01
       611	7.5877583795295864e+00	9.2025508701107606e-01
       612	7.5878232380281769e+00	9.2026295315022788e-01
       613	7.5875700238189436e+00	9.2023224293879324e-01
       614	7.5876154364600872e+00	9.2023775065423907e-01
       615	7.5877755082808935e+00	9.2025716441256089e-01
       616	7.5875637821975923e+00	9.2023148594528970e-01
       617	7.5875047420320536e+00	9.2022432546258093e-01
       618	7.5877102696112830e+00	9.2024925216567899e-01
       619	7.5875679131873648e+00	9.2023198695812669e-01
       620	7.5874463315047294e+00	9.2021724134336980e-01
       621	7.5876240855997539e+00	9.2023879963529231e-01
       622	7.5876142879611184e+00	9.2023761136250559e-01
       623	7.5874448212931744e+00	9.2021705818257371e-01
       624	7.5875217189099420e+00	9.2022638444462235e-01
       625	7.5876199927853749e+00	9.2023830325242617e-01
       626	7.5874932142585161e+00	9.2022292735635380e-01
       627	7.5874711240461279e+00	9.2022024822118553e-01
       628	7.5875836855800092e+00	9.2023389985833248e-01
       629	7.5875239834687864e+00	9.2022665909382595e-01
       630	7.5874603741297424e+00	9.2021894445467844e-01
       631	7.5875414572132192e+00	9.2022877833661143e-01
       632	7.5875484560324615e+00	9.2022962716424783e-01
       633	7.5874860339823886e+00	9.2022205652134537e-01


==> tikz/data/cylinder_2D/objective_p06.0.dat <==
         i	                    J	                   Jn
       293	8.2452771201372261e+00	1.0000000000000000e+00
       294	8.1817752373992274e+00	9.9229839315128543e-01
       295	8.1818091517092615e+00	9.9230250633141748e-01
       296	8.1568503830306867e+00	9.8927546814762879e-01
       297	8.1296174479117891e+00	9.8597261553005122e-01
       298	8.1021155743618642e+00	9.8263714564235538e-01
       299	8.0749059821848377e+00	9.7933712409297979e-01
       300	8.0485425072240009e+00	9.7613972095216239e-01
       301	8.0233295184751476e+00	9.7308185056387952e-01
       302	7.9994039823255330e+00	9.7018012442405321e-01
       303	7.9768096128512820e+00	9.6743984424364915e-01
       304	7.9555350611898659e+00	9.6485963361501448e-01
       305	7.9355361985750523e+00	9.6243414053292375e-01
       306	7.9167506385759774e+00	9.6015579867426204e-01
       307	7.8991072119632770e+00	9.5801597652448733e-01
       308	7.8825322734480032e+00	9.5600574226871038e-01
       309	7.8669531654095239e+00	9.5411628387798741e-01
       310	7.8523001211707060e+00	9.5233913994148689e-01
       311	7.8385075851501167e+00	9.5066635977659664e-01
       312	7.8255143594976309e+00	9.4909052121311732e-01
       313	7.8132638827459635e+00	9.4760476438855301e-01
       314	7.8017039113648243e+00	9.4620275312650504e-01
       315	7.7907864766905481e+00	9.4487866971303036e-01
       316	7.7804675521612499e+00	9.4362717453840528e-01
       317	7.7707070391731934e+00	9.4244340438176388e-01
       318	7.7614678895493654e+00	9.4132286598272530e-01
       319	7.7527155657234115e+00	9.4026137057166403e-01
       320	7.7444186891089775e+00	9.3925511250494964e-01
       321	7.7365484171537355e+00	9.3830059371309238e-01
       322	7.7290781870519591e+00	9.3739459261780689e-01
       323	7.7219835124073475e+00	9.3653413947096431e-01
       324	7.7152417339491999e+00	9.3571648612106262e-01
       325	7.7088319181172906e+00	9.3493909371344364e-01
       326	7.7027347886434052e+00	9.3419962439239501e-01
       327	7.6969324538117991e+00	9.3349590822287598e-01
       328	7.6914082340825818e+00	9.3282592228441363e-01
       329	7.6861468204015901e+00	9.3218780987117023e-01
       330	7.6811339219070387e+00	9.3157983776525899e-01
       331	7.6763561496662547e+00	9.3100038213615521e-01
       332	7.6718010929261151e+00	9.3044793778846735e-01
       333	7.6674571498158137e+00	9.2992109762930619e-01
       334	7.6633135791608229e+00	9.2941855895236214e-01
       335	7.6593603287511680e+00	9.2893910261001555e-01
       336	7.6555880502732219e+00	9.2848159482428771e-01
       337	7.6519880289006528e+00	9.2804497864752189e-01
       338	7.6485521013359739e+00	9.2762826402233511e-01
       339	7.6452725646666480e+00	9.2723051672754542e-01
       340	7.6421422885600672e+00	9.2685087198535288e-01
       341	7.6391545855811902e+00	9.2648851873326143e-01
       342	7.6363031897822671e+00	9.2614269702740759e-01
       343	7.6335821789667611e+00	9.2581268861460841e-01
       344	7.6309861431374779e+00	9.2549783736201163e-01
       345	7.6285099182638394e+00	9.2519751696797770e-01
       346	7.6261485964441080e+00	9.2491113219457033e-01
       347	7.6238975883027207e+00	9.2463812643520171e-01
       348	7.6217525507448185e+00	9.2437797295259005e-01
       349	7.6197094290014800e+00	9.2413017997807034e-01
       350	7.6177643862609292e+00	9.2389428217715830e-01
       351	7.6159137930977456e+00	9.2366983936750857e-01
       352	7.6141541864491877e+00	9.2345643154349988e-01
       353	7.6124822688060094e+00	9.2325365877809518e-01
       354	7.6108949266122048e+00	9.2306114345439205e-01
       355	7.6093891551839246e+00	9.2287852115967228e-01
       356	7.6079620753445258e+00	9.2270544270292598e-01
       357	7.6066109393511319e+00	9.2254157483363464e-01
       358	7.6053330882071917e+00	9.2238659506457144e-01
       359	7.6041259986490388e+00	9.2224019737040486e-01
       360	7.6029871879893012e+00	9.2210208064695887e-01
       361	7.6019142812344862e+00	9.2197195685133837e-01
       362	7.6009050257730184e+00	9.2184955278331704e-01
       363	7.5999571184927230e+00	9.2173458911787753e-01
       364	7.5990683860949906e+00	9.2162680227399307e-01
       365	7.5982367059424405e+00	9.2152593481490930e-01
       366	7.5974600043709000e+00	9.2143173524341837e-01
       367	7.5967362623424428e+00	9.2134395868746866e-01
       368	7.5960635326276345e+00	9.2126236898405345e-01
       369	7.5954399030985442e+00	9.2118673422733099e-01
       370	7.5948635041677095e+00	9.2111682767083369e-01
       371	7.5943325080861301e+00	9.2105242764232742e-01
       372	7.5938451303908003e+00	9.2099331771937043e-01
       373	7.5933996293838453e+00	9.2093928666614278e-01
       374	7.5929942982507939e+00	9.2089012747753751e-01
       375	7.5926274643882889e+00	9.2084563729762481e-01
       376	7.5922974814695925e+00	9.2080561645734404e-01
       377	7.5920027598491062e+00	9.2076987216201078e-01
       378	7.5917417296830543e+00	9.2073821401853684e-01
       379	7.5915128658560196e+00	9.2071045705855836e-01
       380	7.5913146619812437e+00	9.2068641858515254e-01
       381	7.5911456462942892e+00	9.2066592010044535e-01
       382	7.5910043861076382e+00	9.2064878784587179e-01
       383	7.5908894784479486e+00	9.2063485166664882e-01
       384	7.5907995461470605e+00	9.2062394453768548e-01
       385	7.5907332395061813e+00	9.2061590276541838e-01
       386	7.5906892346223236e+00	9.2061056578483946e-01
       387	7.5906662323463268e+00	9.2060777603312327e-01
       388	7.5906629556994805e+00	9.2060737863631070e-01
       389	7.5906781649999013e+00	9.2060922324385985e-01
       390	7.5907106464378531e+00	9.2061316264304294e-01
       391	7.5907591980866203e+00	9.2061905106232345e-01
       392	7.5908226579118860e+00	9.2062674756837670e-01
       393	7.5908998817631828e+00	9.2063611339685902e-01
       394	7.5909897379765425e+00	9.2064701129780890e-01
       395	7.5910910964946989e+00	9.2065930421612807e-01
       396	7.5912028795778355e+00	9.2067286144185956e-01
       397	7.5913240514358815e+00	9.2068755735277685e-01
       398	7.5914535707261539e+00	9.2070326565322391e-01
       399	7.5915904165711847e+00	9.2071986252959781e-01
       400	7.5917335757461810e+00	9.2073722509642364e-01
       401	7.5918820017122686e+00	9.2075522642784347e-01
       402	7.5920347979476679e+00	9.2077375779230497e-01
       403	7.5921909445825015e+00	9.2079269549840725e-01
       404	7.5923494327178744e+00	9.2081191718532740e-01
       405	7.5925092997104384e+00	9.2083130610218666e-01
       406	7.5926695474235739e+00	9.2085074119342747e-01
       407	7.5928291478923375e+00	9.2087009778586681e-01
       408	7.5929870394353269e+00	9.2088924711713716e-01
       409	7.5931421068365257e+00	9.2090805393211006e-01
       410	7.5932931890799997e+00	9.2092637742097194e-01
       411	7.5934391088193145e+00	9.2094407479332085e-01
       412	7.5935787918850428e+00	9.2096101577222222e-01
       413	7.5937112810858354e+00	9.2097708426802438e-01
       414	7.5938357305011497e+00	9.2099217768617159e-01
       415	7.5939512737420927e+00	9.2100619094967506e-01
       416	7.5940569437741310e+00	9.2101900677508619e-01
       417	7.5941517580763716e+00	9.2103050600074698e-01
       418	7.5942350353754478e+00	9.2104060600076676e-01
       419	7.5943077518021171e+00	9.2104942516179800e-01
       420	7.5943668562785547e+00	9.2105659344438884e-01
       421	7.5944099447900832e+00	9.2106181928591013e-01
       422	7.5944370453617811e+00	9.2106510608528669e-01
       423	7.5944476384650779e+00	9.2106639083328756e-01
       424	7.5944382732818925e+00	9.2106525500934266e-01
       425	7.5944047761713600e+00	9.2106119242781326e-01
       426	7.5943457589214658e+00	9.2105403472419289e-01
       427	7.5942639332247364e+00	9.2104411077675763e-01
       428	7.5941621605103142e+00	9.2103176762407279e-01
       429	7.5940426053027421e+00	9.2101726778303294e-01
       430	7.5939081689359407e+00	9.2100096313191659e-01
       431	7.5937633584689710e+00	9.2098340029383852e-01
       432	7.5936137835659885e+00	9.2096525961756981e-01
       433	7.5934645643245107e+00	9.2094716207648009e-01
       434	7.5933187006370071e+00	9.2092947150218174e-01
       435	7.5931764399487793e+00	9.2091221790522504e-01
       436	7.5930360076801113e+00	9.2089518606182885e-01
       437	7.5928951092265553e+00	9.2087809767880635e-01
       438	7.5927522462038795e+00	9.2086077102979325e-01
       439	7.5926071964924331e+00	9.2084317917577396e-01
       440	7.5924607019825139e+00	9.2082541209435453e-01
       441	7.5923137155858385e+00	9.2080758535614626e-01
       442	7.5921662914526733e+00	9.2078970552857742e-01
       443	7.5920181477351525e+00	9.2077173842870164e-01
       444	7.5918696685268374e+00	9.2075373063998189e-01
       445	7.5917216651300468e+00	9.2073578055842198e-01
       446	7.5915756292607917e+00	9.2071806910165377e-01
       447	7.5914376050036285e+00	9.2070132930562854e-01
       448	7.5913179813077836e+00	9.2068682115822464e-01
       449	7.5911812218545895e+00	9.2067023475958676e-01
       450	7.5910652560148240e+00	9.2065617024264257e-01
       451	7.5909932112197991e+00	9.2064743253813919e-01
       452	7.5908944908554936e+00	9.2063545957921167e-01
       453	7.5908002959784806e+00	9.2062403547840332e-01
       454	7.5903114151114224e+00	9.2056474324844728e-01
       455	7.5900380008097974e+00	9.2053158313779959e-01
       456	7.5898818157274581e+00	9.2051264076872408e-01
       457	7.5895953027141863e+00	9.2047789202600783e-01
       458	7.5892228971569935e+00	9.2043272610232008e-01
       459	7.5889249082099015e+00	9.2039658554054748e-01
       460	7.5887011479971198e+00	9.2036944755482286e-01
       461	7.5883972440717828e+00	9.2033258961531295e-01
       462	7.5880222164361459e+00	9.2028710568188377e-01
       463	7.5878973234685008e+00	9.2027195846902177e-01
       464	7.5878800343082871e+00	9.2026986161285040e-01
       465	7.5873329680290054e+00	9.2020351256583710e-01
       466	7.5869698222680944e+00	9.2015946968460705e-01
       467	7.5871906571141228e+00	9.2018625287731370e-01
       468	7.5862648058641344e+00	9.2007396420144538e-01
       469	7.5859953128585351e+00	9.2004127967166272e-01
       470	7.5868325703621462e+00	9.2014282356053534e-01
       471	7.5856414345147609e+00	9.1999836075715946e-01
       472	7.5849971303084320e+00	9.1992021854350903e-01
       473	7.5859037764130886e+00	9.2003017798955877e-01
       474	7.5854492334793564e+00	9.1997505031742488e-01
       475	7.5844798528442379e+00	9.1985748233020082e-01
       476	7.5848661796729040e+00	9.1990433664728899e-01
       477	7.5854374002785692e+00	9.1997361516847653e-01
       478	7.5841847025979670e+00	9.1982168605046755e-01
       479	7.5837781598867000e+00	9.1977237991977678e-01
       480	7.5847103676930256e+00	9.1988543952865875e-01
       481	7.5841322211336868e+00	9.1981532101706531e-01
       482	7.5833296917345239e+00	9.1971798900657376e-01
       483	7.5839190496637370e+00	9.1978946725049771e-01
       484	7.5843860583670679e+00	9.1984610679050660e-01
       485	7.5833298822081820e+00	9.1971801210751458e-01
       486	7.5829623294743609e+00	9.1967343474177343e-01
       487	7.5837682095125825e+00	9.1977117312296786e-01
       488	7.5833406228105043e+00	9.1971931474442603e-01
       489	7.5825613653880657e+00	9.1962480519537337e-01
       490	7.5830587319494738e+00	9.1968512658350399e-01
       491	7.5833705737344879e+00	9.1972294723894954e-01
       492	7.5828531182493393e+00	9.1966018943498384e-01
       493	7.5823696751808862e+00	9.1960155670967825e-01
       494	7.5829315495006515e+00	9.1966970169881312e-01
       495	7.5830594948850099e+00	9.1968521911350931e-01
       496	7.5825641807052175e+00	9.1962514664140493e-01
       497	7.5822171051572314e+00	9.1958305278052810e-01
       498	7.5827221148086661e+00	9.1964430113447382e-01
       499	7.5828356908777721e+00	9.1965807581632508e-01
       500	7.5823337472246788e+00	9.1959719931141448e-01
       501	7.5819970114396993e+00	9.1955635947303516e-01
       502	7.5825351070886491e+00	9.1962162054808572e-01
       503	7.5826363971522301e+00	9.1963390516412780e-01
       504	7.5820545047866421e+00	9.1956333235534160e-01
       505	7.5818694336107280e+00	9.1954088663602651e-01
       506	7.5823773610431715e+00	9.1960248886297935e-01
       507	7.5824579816216966e+00	9.1961226665180928e-01
       508	7.5817240554518817e+00	9.1952325494739695e-01
       509	7.5816663906261770e+00	9.1951626126788022e-01
       510	7.5822277988411138e+00	9.1958434972709846e-01
       511	7.5822398958234958e+00	9.1958581686788776e-01
       512	7.5814473796855513e+00	9.1948969928125024e-01
       513	7.5816020298784217e+00	9.1950845549654991e-01
       514	7.5820350956473348e+00	9.1956097838481710e-01
       515	7.5820692831748211e+00	9.1956512470118568e-01
       516	7.5815295246918817e+00	9.1949966195504929e-01
       517	7.5814519466854211e+00	9.1949025317407929e-01
       518	7.5818739717047254e+00	9.1954143702310642e-01
       519	7.5819608550718050e+00	9.1955197437264768e-01
       520	7.5818116679061127e+00	9.1953388072175901e-01
       521	7.5814710537257310e+00	9.1949257050556876e-01
       522	7.5817560940296946e+00	9.1952714063581542e-01
       523	7.5818817475948190e+00	9.1954238009511968e-01
       524	7.5819071491150094e+00	9.1954546083089361e-01
       525	7.5819531373080453e+00	9.1955103835028640e-01
       526	7.5817133575598765e+00	9.1952195749045895e-01
       527	7.5814529682497067e+00	9.1949037707098058e-01
       528	7.5817645963938327e+00	9.1952817181572777e-01
       529	7.5818382881991662e+00	9.1953710927219645e-01
       530	7.5817607794500947e+00	9.1952770889087010e-01
       531	7.5815846969319365e+00	9.1950635332991160e-01
       532	7.5814570925362306e+00	9.1949087727084822e-01


==> tikz/data/ellipse_2D/objective_p02.0.dat <==
         i	                    J	                   Jn
         0	4.2608631618055962e-02	1.0000000000000000e+00
         1	4.1474417235035962e-02	9.7338064284281400e-01
         2	5.6519024519024338e-02	1.3264688954496644e+00
         3	5.5201308802960002e-02	1.2955428678814396e+00
         4	5.0443453506939996e-02	1.1838787492430038e+00
         5	4.9854793954689461e-02	1.1700632491929839e+00
         6	4.9857661636430198e-02	1.1701305520288610e+00
         7	4.9446083824195054e-02	1.1604710582454292e+00
         8	4.9048093931958206e-02	1.1511304651044798e+00
         9	4.8803415969369303e-02	1.1453880144953592e+00
        10	4.8614560319686993e-02	1.1409556813621291e+00
        11	4.8448691568093054e-02	1.1370628374641887e+00
        12	4.8321152470198497e-02	1.1340695684233564e+00
        13	4.8219091328254186e-02	1.1316742523085561e+00
        14	4.8129609237688248e-02	1.1295741592718200e+00
        15	4.8056062958773849e-02	1.1278480705399951e+00
        16	4.7999521461806249e-02	1.1265210742291434e+00
        17	4.7959877203270496e-02	1.1255906463550187e+00
        18	4.7927310656001795e-02	1.1248263282806759e+00
        19	4.7893451531916237e-02	1.1240316741742244e+00
        20	4.7862491659376838e-02	1.1233050638287685e+00
        21	4.7835051219798204e-02	1.1226610525442802e+00
        22	4.7808766225121195e-02	1.1220441588849712e+00
        23	4.7784607946508795e-02	1.1214771780246386e+00
        24	4.7759238314170456e-02	1.1208817673912781e+00
        25	4.7734254023599793e-02	1.1202954005068724e+00
        26	4.7707776159236243e-02	1.1196739803073013e+00
        27	4.7680538187935002e-02	1.1190347208364644e+00
        28	4.7650946315888801e-02	1.1183402166732830e+00
        29	4.7621832263644193e-02	1.1176569266651555e+00
        30	4.7592190706731791e-02	1.1169612564268312e+00
        31	4.7562779954036051e-02	1.1162710030303040e+00
        32	4.7533820614619193e-02	1.1155913440429783e+00
        33	4.7505041981622198e-02	1.1149159261310639e+00
        34	4.7476035746454197e-02	1.1142351665275168e+00
        35	4.7446003460056251e-02	1.1135303260936076e+00
        36	4.7415080800773453e-02	1.1128045891218130e+00
        37	4.7383704686030002e-02	1.1120682098119890e+00
        38	4.7352099189205202e-02	1.1113264470370632e+00
        39	4.7320553091513194e-02	1.1105860783255121e+00
        40	4.7289161095584044e-02	1.1098493262934228e+00
        41	4.7257301282339993e-02	1.1091015948588712e+00
        42	4.7225620947720204e-02	1.1083580756840765e+00
        43	4.7194069379166197e-02	1.1076175785745510e+00
        44	4.7162677723152191e-02	1.1068808345200740e+00
        45	4.7131404000804997e-02	1.1061468583007124e+00
        46	4.7101200843876256e-02	1.1054380076340333e+00
        47	4.7072459255178799e-02	1.1047634591304554e+00
        48	4.7043148469379049e-02	1.1040755518992988e+00
        49	4.7013026220922446e-02	1.1033686001077787e+00
        50	4.6982842598590799e-02	1.1026602079068226e+00
        51	4.6952354932260201e-02	1.1019446799686365e+00
        52	4.6921575036820456e-02	1.1012222935818674e+00
        53	4.6890610573803802e-02	1.1004955755005588e+00
        54	4.6859462315614990e-02	1.0997645438526049e+00
        55	4.6828189320279053e-02	1.0990305846957780e+00
        56	4.6796639921279443e-02	1.0982901385044423e+00
        57	4.6765693012758201e-02	1.0975638324170127e+00
        58	4.6735313526705048e-02	1.0968508434075210e+00
        59	4.6705232920651041e-02	1.0961448689391633e+00
        60	4.6675067267900050e-02	1.0954368984738971e+00
        61	4.6644613099356247e-02	1.0947221567094396e+00
        62	4.6614369068309451e-02	1.0940123467507932e+00
        63	4.6584376375447045e-02	1.0933084355543188e+00
        64	4.6554852838081043e-02	1.0926155351666542e+00
        65	4.6525698125438802e-02	1.0919312908824543e+00
        66	4.6496961161665795e-02	1.0912568509231848e+00
        67	4.6468666842003806e-02	1.0905927995658069e+00
        68	4.6440807454511242e-02	1.0899389558155006e+00
        69	4.6413423545913053e-02	1.0892962712805065e+00
        70	4.6386553983273057e-02	1.0886656581483869e+00
        71	4.6360053150803458e-02	1.0880436989006186e+00
        72	4.6334043341834996e-02	1.0874332636911141e+00
        73	4.6308678488561246e-02	1.0868379652196420e+00
        74	4.6284047553356251e-02	1.0862598913817918e+00
        75	4.6260021911440796e-02	1.0856960234282087e+00
        76	4.6236023447571252e-02	1.0851327933276820e+00
        77	4.6212567395536246e-02	1.0845822933199543e+00
        78	4.6189471671466240e-02	1.0840402500016653e+00
        79	4.6166887436315807e-02	1.0835102110332027e+00
        80	4.6144871962637453e-02	1.0829935205683292e+00
        81	4.6123317942195201e-02	1.0824876601446605e+00
        82	4.6102209971860444e-02	1.0819922682596554e+00
        83	4.6081419968760792e-02	1.0815043388821994e+00
        84	4.6060859213939050e-02	1.0810217898295555e+00
        85	4.6040857393761250e-02	1.0805523586505144e+00
        86	4.6021299499041241e-02	1.0800933461458340e+00
        87	4.6002007674258050e-02	1.0796405781490552e+00
        88	4.5983141312591042e-02	1.0791977955261320e+00
        89	4.5964402655655198e-02	1.0787580100595671e+00
        90	4.5946082889912199e-02	1.0783280557276087e+00
        91	4.5928268714373444e-02	1.0779099673060315e+00
        92	4.5910622038305801e-02	1.0774958100003986e+00
        93	4.5893374162486254e-02	1.0770910123064910e+00
        94	4.5876511008413057e-02	1.0766952438099957e+00
        95	4.5859457425195038e-02	1.0762950060513443e+00
        96	4.5842952868122198e-02	1.0759076536195462e+00
        97	4.5826909805656249e-02	1.0755311321999015e+00
        98	4.5811231437909196e-02	1.0751631699548898e+00
        99	4.5795235384218452e-02	1.0747877518040765e+00
       100	4.5779903698806197e-02	1.0744279259934357e+00
       101	4.5764723755720195e-02	1.0740716614876409e+00
       102	4.5750022628416237e-02	1.0737266345119862e+00
       103	4.5735844784147051e-02	1.0733938886872372e+00
       104	4.5722163308377445e-02	1.0730727923447811e+00
       105	4.5708536554100142e-02	1.0727529802841769e+00
       106	4.5695275530732507e-02	1.0724417517170051e+00
       107	4.5682409603029640e-02	1.0721397958171255e+00
       108	4.5669755412345643e-02	1.0718428092629122e+00
       109	4.5657439534327618e-02	1.0715537627117715e+00
       110	4.5645415850994492e-02	1.0712715738012966e+00
       111	4.5633696775780053e-02	1.0709965338676162e+00
       112	4.5622281060265606e-02	1.0707286136110641e+00
       113	4.5610612211024991e-02	1.0704547524520103e+00
       114	4.5593602142298288e-02	1.0700555359533632e+00
       115	4.5564860946318439e-02	1.0693809966666410e+00
       116	4.5543405847993171e-02	1.0688774578879825e+00
       117	4.5531396244506195e-02	1.0685955994233731e+00
       118	4.5522149887490426e-02	1.0683785927591212e+00
       119	4.5513268436896903e-02	1.0681701502380581e+00
       120	4.5504742969025007e-02	1.0679700624260784e+00
       121	4.5496424156965205e-02	1.0677748247067738e+00
       122	4.5488241352542348e-02	1.0675827790082353e+00
       123	4.5480126021119532e-02	1.0673923168620778e+00
       124	4.5471646706302903e-02	1.0671933122356763e+00
       125	4.5464395295004963e-02	1.0670231257963898e+00
       126	4.5457469110228729e-02	1.0668605722359208e+00
       127	4.5450573065684202e-02	1.0666987260492997e+00


==> tikz/data/ellipse_2D/objective_p04.0.dat <==
         i	                    J	                   Jn
         0	4.2608631619675957e-02	1.0000000000000000e+00
         1	4.1224161942015961e-02	9.6750729546966552e-01
         2	7.0772432886935452e-02	1.6609881659342920e+00
         3	6.1268479624707800e-02	1.4379358664129227e+00
         4	4.5251424530800798e-02	1.0620248247987492e+00
         5	4.3868385229596400e-02	1.0295656903785362e+00
         6	4.6857485310643043e-02	1.0997181446447821e+00
         7	4.7343776796114193e-02	1.1111311252307765e+00
         8	4.5273575046824999e-02	1.0625446846295439e+00
         9	4.4039671899544997e-02	1.0335856896941091e+00
        10	4.3969575158687192e-02	1.0319405596302411e+00
        11	4.3966307414339441e-02	1.0318638675558061e+00
        12	4.3522603828370796e-02	1.0214504003989835e+00
        13	4.2983154693253610e-02	1.0087898404464297e+00
        14	4.2637148870554996e-02	1.0006692834243911e+00
        15	4.2412994163924446e-02	9.9540850179142648e-01
        16	4.2161415675913451e-02	9.8950409983229803e-01
        17	4.1870528320295045e-02	9.8267714143065632e-01
        18	4.1592336696910003e-02	9.7614814453941190e-01
        19	4.1342120015636259e-02	9.7027570339867841e-01
        20	4.1109168909564196e-02	9.6480847534612368e-01
        21	4.0889991115259990e-02	9.5966449897390438e-01
        22	4.0682661171752496e-02	9.5479858482397073e-01
        23	4.0489353443721302e-02	9.5026176398079842e-01
        24	4.0308395660407240e-02	9.4601478921452842e-01
        25	4.0144777541646456e-02	9.4217476637077135e-01
        26	4.0002332197481220e-02	9.3883165633061094e-01
        27	3.9883335706506491e-02	9.3603887734543045e-01
        28	3.9795857251912453e-02	9.3398580848898671e-01
        29	3.9694568811836438e-02	9.3160862724129700e-01
        30	3.9463595877185002e-02	9.2618782573062897e-01
        31	3.9312445299209998e-02	9.2264040887565524e-01
        32	3.9265772897025000e-02	9.2154503452518099e-01
        33	3.9135630552554992e-02	9.1849066878934482e-01
        34	3.8942917335738202e-02	9.1396780078135642e-01
        35	3.8807435927426442e-02	9.1078813029766048e-01
        36	3.8700826332776245e-02	9.0828606462228767e-01
        37	3.8571632441599994e-02	9.0525395853802204e-01
        38	3.8448115560604609e-02	9.0235508860720859e-01
        39	3.8352473128505003e-02	9.0011041590911989e-01
        40	3.8263869228015196e-02	8.9803093348685659e-01
        41	3.8167065106442195e-02	8.9575899660709313e-01
        42	3.8073956672501449e-02	8.9357379538373938e-01
        43	3.7990137949559986e-02	8.9160661831760801e-01
        44	3.7906043890957204e-02	8.8963297928236740e-01
        45	3.7820754582294051e-02	8.8763128841783911e-01
        46	3.7737442630156805e-02	8.8567600497008880e-01
        47	3.7658732458886249e-02	8.8382872266416723e-01
        48	3.7582529003400519e-02	8.8204027153140330e-01
        49	3.7507383583208764e-02	8.8027665187652915e-01
        50	3.7433918233525050e-02	8.7855246250712005e-01
        51	3.7362436236755794e-02	8.7687482128626826e-01
        52	3.7292281393020051e-02	8.7522832758137892e-01
        53	3.7222910311726247e-02	8.7360022832879070e-01
        54	3.7154191193510801e-02	8.7198743027348513e-01
        55	3.7086209849616796e-02	8.7039194735582637e-01
        56	3.7018747014302460e-02	8.6880863353536608e-01
        57	3.6951751732183041e-02	8.6723629291862392e-01
        58	3.6886103215461798e-02	8.6569556010872706e-01
        59	3.6821102218460001e-02	8.6417002421304301e-01
        60	3.6757105432829208e-02	8.6266805657883150e-01
        61	3.6694395588538445e-02	8.6119629271533760e-01
        62	3.6632523205391246e-02	8.5974418358168903e-01
        63	3.6570979966913192e-02	8.5829979928351707e-01
        64	3.6509743426627196e-02	8.5686261301495548e-01
        65	3.6448823352118805e-02	8.5543285401560143e-01
        66	3.6387613502506806e-02	8.5399629416175882e-01
        67	3.6326749579899051e-02	8.5256785301511451e-01
        68	3.6267035434369439e-02	8.5116639647310155e-01
        69	3.6209362000196456e-02	8.4981283424918941e-01
        70	3.6154955580179796e-02	8.4853594696254075e-01
        71	3.6104442606913055e-02	8.4735043662469145e-01
        72	3.6058490249661256e-02	8.4627196131335147e-01
        73	3.6018554758775002e-02	8.4533469838402964e-01
        74	3.5986500087380004e-02	8.4458239374113198e-01
        75	3.5963506183894996e-02	8.4404274009324554e-01
        76	3.5946417558214996e-02	8.4364167990824512e-01
        77	3.5923689269854994e-02	8.4310826009408935e-01
        78	3.5880399312099999e-02	8.4209226976280149e-01
        79	3.5809155942155002e-02	8.4042022897583335e-01
        80	3.5713869033064997e-02	8.3818390019765210e-01
        81	3.5606421130434995e-02	8.3566215991767601e-01
        82	3.5501985607117190e-02	8.3321111844208962e-01
        83	3.5414874874775050e-02	8.3116667981473147e-01
        84	3.5355205889421447e-02	8.2976628315599321e-01
        85	3.5327699683395199e-02	8.2912072837094952e-01
        86	3.5332216814483446e-02	8.2922674283131903e-01
        87	3.5365028502464986e-02	8.2999681421672322e-01
        88	3.5420490201148444e-02	8.3129846828481224e-01
        89	3.5492446045536807e-02	8.3298723043588629e-01
        90	3.5574457498295048e-02	8.3491199191356702e-01
        91	3.5656474265698443e-02	8.3683687812290308e-01
        92	3.5699817834959159e-02	8.3785412668529768e-01
        93	3.5502271664321447e-02	8.3321783203962574e-01
        94	3.5266850452534998e-02	8.2769263203114352e-01
        95	3.5075544333153394e-02	8.2320278778809908e-01
        96	3.4941983551962603e-02	8.2006819331477843e-01
        97	3.4869025649373053e-02	8.1835591343588510e-01
        98	3.4856060068787408e-02	8.1805161874035537e-01
        99	3.4894329770774807e-02	8.1894978656533968e-01
       100	3.4964591312910638e-02	8.2059878442011669e-01
       101	3.5041008230349044e-02	8.2239224538174771e-01
       102	3.5095247760752943e-02	8.2366521586547603e-01
       103	3.5102192848114201e-02	8.2382821305870313e-01
       104	3.5052132193100605e-02	8.2265331836927880e-01
       105	3.4957111037250646e-02	8.2042322666630851e-01
       106	3.4843232551581303e-02	8.1775056431268445e-01
       107	3.4738481884351198e-02	8.1529212659130657e-01
       108	3.4661889881796845e-02	8.1349455648302404e-01
       109	3.4622383680568788e-02	8.1256736873429058e-01
       110	3.4620285753118193e-02	8.1251813158747677e-01
       111	3.4648911331529308e-02	8.1318995739654354e-01
       112	3.4696242762691842e-02	8.1430079877687733e-01
       113	3.4746100377615399e-02	8.1547092823253742e-01
       114	3.4778439109712143e-02	8.1622989961620918e-01
       115	3.4772184615198098e-02	8.1608311023865132e-01
       116	3.4720103002276598e-02	8.1486078483317059e-01
       117	3.4638950494047797e-02	8.1295618228800637e-01
       118	3.4557973618961152e-02	8.1105570175135255e-01
       119	3.4496890463574549e-02	8.0962211533788053e-01
       120	3.4463862956486443e-02	8.0884697880256740e-01
       121	3.4459857594715398e-02	8.0875297527279444e-01
       122	3.4481123948723491e-02	8.0925208433121054e-01
       123	3.4520384050032098e-02	8.1017349625682789e-01
       124	3.4566795704309150e-02	8.1126275100434764e-01
       125	3.4602303137819646e-02	8.1209608998193872e-01
       126	3.4586588215715308e-02	8.1172726982726662e-01
       127	3.4500138800198449e-02	8.0969835192423445e-01
       128	3.4422405670725104e-02	8.0787400022556488e-01
       129	3.4369643904840354e-02	8.0663571202246787e-01
       130	3.4342267708509989e-02	8.0599320848997413e-01
       131	3.4338329749002340e-02	8.0590078685243371e-01
       132	3.4354029269357843e-02	8.0626924553694712e-01
       133	3.4382473513003151e-02	8.0693681552368601e-01
       134	3.4412806998914053e-02	8.0764872493635287e-01
       135	3.4426194957543906e-02	8.0796293260087848e-01
       136	3.4398693967612498e-02	8.0731750023457105e-01
       137	3.4358529444848698e-02	8.0637486205922893e-01
       138	3.4306304605066333e-02	8.0514917520196194e-01
       139	3.4264644010609802e-02	8.0417142508718720e-01
       140	3.4240003348242357e-02	8.0359312295846863e-01
       141	3.4231077905431340e-02	8.0338364796545114e-01
       142	3.4234533073100502e-02	8.0346473875710112e-01
       143	3.4245859810786650e-02	8.0373057075535093e-01
       144	3.4258210539612054e-02	8.0402043523482181e-01
       145	3.4261823487489990e-02	8.0410522903693649e-01
       146	3.4249710764641145e-02	8.0382095042041191e-01
       147	3.4228187135891049e-02	8.0331580327224217e-01
       148	3.4211636992557151e-02	8.0292738095721394e-01
       149	3.4185326577767294e-02	8.0230989070254677e-01
       150	3.4158744578857293e-02	8.0168602652527698e-01
       151	3.4141666546537358e-02	8.0128521496032523e-01
       152	3.4134323954065147e-02	8.0111288855149443e-01
       153	3.4134292026591351e-02	8.0111213923210578e-01
       154	3.4138901984124746e-02	8.0122033227558453e-01
       155	3.4144316448085500e-02	8.0134740662073323e-01
       156	3.4145491658480055e-02	8.0137498813062646e-01
       157	3.4138661788382492e-02	8.0121469502010068e-01
       158	3.4125759599067648e-02	8.0091188808112157e-01
       159	3.4112321860951693e-02	8.0059651212077865e-01
       160	3.4101088553805503e-02	8.0033287288339450e-01
       161	3.4092606601145131e-02	8.0013380634832998e-01
       162	3.4078017707859405e-02	7.9979141344034022e-01
       163	3.4061040910686201e-02	7.9939297780587204e-01
       164	3.4047126589975850e-02	7.9906641672701484e-01
       165	3.4037096794254200e-02	7.9883102320836874e-01
       166	3.4030509891899048e-02	7.9867643241057107e-01
       167	3.4026711904893897e-02	7.9858729584690369e-01
       168	3.4024343560318401e-02	7.9853171216619234e-01
       169	3.4021548566262355e-02	7.9846611526833844e-01
       170	3.4016810694536992e-02	7.9835492015257759e-01
       171	3.4009675451989699e-02	7.9818746012684894e-01
       172	3.4000918105533635e-02	7.9798193025829478e-01
       173	3.3991900427565697e-02	7.9777029055936177e-01
       174	3.3983626812565011e-02	7.9757611358896441e-01
       175	3.3976278832815850e-02	7.9740366074385194e-01
       176	3.3969734595032094e-02	7.9725007125892855e-01
       177	3.3964372474183845e-02	7.9712422537642968e-01
       178	3.3959929365821796e-02	7.9701994818673472e-01
       179	3.3954676348217097e-02	7.9689666289441208e-01
       180	3.3948344356078443e-02	7.9674805469231880e-01
       181	3.3941952407398300e-02	7.9659803934479023e-01
       182	3.3936127815025738e-02	7.9646133952245013e-01
       183	3.3931116807915877e-02	7.9634373407680736e-01
       184	3.3926995996915947e-02	7.9624702102024381e-01
       185	3.3923601312484099e-02	7.9616734973527625e-01
       186	3.3920533733228897e-02	7.9609535542007315e-01
       187	3.3917313482637268e-02	7.9601977799669155e-01
       188	3.3913561469564112e-02	7.9593172041468219e-01
       189	3.3909151078708018e-02	7.9582821108597479e-01
       190	3.3904332931790251e-02	7.9571513195776500e-01
       191	3.3899750060681820e-02	7.9560757461705200e-01
       192	3.3896235611749849e-02	7.9552509252836767e-01
       193	3.3894677140442510e-02	7.9548851610598337e-01
       194	3.3890630155639270e-02	7.9539353570766025e-01
       195	3.3886740448117791e-02	7.9530224651639503e-01
       196	3.3885672175882238e-02	7.9527717478339288e-01
       197	3.3887173043793170e-02	7.9531239928729924e-01
       198	3.3890332629453450e-02	7.9538655293974425e-01
       199	3.3894113383118062e-02	7.9547528504685239e-01
       200	3.3896926359659699e-02	7.9554130398326761e-01
       201	3.3896632692935046e-02	7.9553441179467832e-01
       202	3.3892255798718830e-02	7.9543168861278213e-01
       203	3.3886244348698101e-02	7.9529060334925183e-01
       204	3.3880597463778181e-02	7.9515807421829254e-01
       205	3.3872086961701929e-02	7.9495833764490953e-01
       206	3.3864865545615290e-02	7.9478885517593245e-01
       207	3.3860015360065852e-02	7.9467502411952273e-01
       208	3.3857179917285152e-02	7.9460847791343925e-01
       209	3.3855916202917231e-02	7.9457881926635565e-01
       210	3.3855826933849621e-02	7.9457672417284486e-01
       211	3.3856278229173351e-02	7.9458731581370678e-01
       212	3.3856300618445190e-02	7.9458784127699877e-01
       213	3.3854553234756397e-02	7.9454683119001945e-01
       214	3.3851849971624402e-02	7.9448338716402667e-01
       215	3.3849795086345079e-02	7.9443516019213833e-01
       216	3.3847188703947602e-02	7.9437398990108687e-01
       217	3.3846918942015282e-02	7.9436765874418125e-01
       218	3.3849213872231727e-02	7.9442151943224393e-01
       219	3.3853430103229318e-02	7.9452047194109765e-01
       220	3.3858742304260538e-02	7.9464514623429339e-01
       221	3.3864095381777815e-02	7.9477077987503220e-01
       222	3.3867876057004823e-02	7.9485951014125511e-01
       223	3.3868050854757352e-02	7.9486361254365301e-01
       224	3.3864155634042284e-02	7.9477219396091514e-01
       225	3.3858090858164283e-02	7.9462985717028234e-01
       226	3.3851947035703621e-02	7.9448566520196240e-01
       227	3.3846784068578648e-02	7.9436449334244208e-01
       228	3.3843063922453467e-02	7.9427718365931521e-01
       229	3.3840948888329322e-02	7.9422754502874326e-01
       230	3.3840355640164285e-02	7.9421362183659927e-01
       231	3.3840977626073819e-02	7.9422821948702571e-01
       232	3.3842318926369776e-02	7.9425969903107507e-01
       233	3.3843724592033213e-02	7.9429268919316209e-01
       234	3.3844474788555436e-02	7.9431029587269397e-01
       235	3.3844134680875076e-02	7.9430231374166960e-01
       236	3.3842933096376190e-02	7.9427411324676489e-01
       237	3.3841650311279066e-02	7.9424400702067033e-01
       238	3.3841069371191496e-02	7.9423037269200292e-01
       239	3.3841689331855870e-02	7.9424492281109405e-01
       240	3.3843789528092937e-02	7.9429421320501725e-01
       241	3.3847448883259246e-02	7.9438009615941430e-01
       242	3.3852519372913392e-02	7.9449909762605142e-01
       243	3.3858611054950485e-02	7.9464206588871400e-01
       244	3.3865112838115656e-02	7.9479465898823443e-01
       245	3.3871257154365501e-02	7.9493886254550161e-01
       246	3.3876202434100729e-02	7.9505492540758482e-01
       247	3.3878979579872015e-02	7.9512010341649331e-01
       248	3.3878132958566509e-02	7.9510023370293237e-01
       249	3.3874295489010352e-02	7.9501017050657330e-01
       250	3.3869427277838725e-02	7.9489591639921120e-01
       251	3.3864183130549896e-02	7.9477283928808407e-01
       252	3.3858903305612476e-02	7.9464892484312966e-01
       253	3.3856300576842753e-02	7.9458784030061358e-01
       254	3.3855644918167664e-02	7.9457245236980789e-01
       255	3.3858732983753824e-02	7.9464492748737847e-01
       256	3.3862912033573708e-02	7.9474300737544401e-01
       257	3.3870558359242513e-02	7.9492246222715235e-01
       258	3.3878469913077809e-02	7.9510814183089829e-01
       259	3.3886402242138763e-02	7.9529430901720366e-01
       260	3.3892283645323457e-02	7.9543234215652592e-01
       261	3.3894543444226641e-02	7.9548537833293631e-01
       262	3.3897731199752729e-02	7.9556019311587844e-01
       263	3.3899160597305474e-02	7.9559374025171470e-01
       264	3.3897430406952603e-02	7.9555313368240943e-01
       265	3.3894686913773939e-02	7.9548874548043302e-01
       266	3.3893467214928606e-02	7.9546011985226883e-01
       267	3.3895731476266372e-02	7.9551326075944406e-01
       268	3.3902465779977194e-02	7.9567131098201238e-01
       269	3.3913466437129468e-02	7.9592949005827240e-01
       270	3.3927371758853221e-02	7.9625583993610638e-01
       271	3.3942213593793027e-02	7.9660416923877642e-01
       272	3.3955770930495524e-02	7.9692235210894014e-01
       273	3.3966195773672853e-02	7.9716701716343852e-01
       274	3.3972010911921723e-02	7.9730349510295029e-01
       275	3.3969951321581031e-02	7.9725515770598632e-01
       276	3.3961872694119641e-02	7.9706555698063331e-01
       277	3.3951117228185605e-02	7.9681313240079610e-01
       278	3.3939652611372592e-02	7.9654406445899162e-01
       279	3.3929796137016667e-02	7.9631273869279695e-01
       280	3.3923528287831232e-02	7.9616563588880684e-01
       281	3.3921786160689520e-02	7.9612474916995468e-01
       282	3.3924362166805978e-02	7.9618520654721692e-01
       283	3.3929933788266295e-02	7.9631596928820436e-01
       284	3.3936761494733722e-02	7.9647621161957927e-01
       285	3.3942935083517971e-02	7.9662110218633930e-01
       286	3.3946931983228221e-02	7.9671490711642790e-01
       287	3.3947079346299432e-02	7.9671836564268439e-01
       288	3.3943761568878225e-02	7.9664049932088321e-01
       289	3.3939125408054945e-02	7.9653169130130952e-01
       290	3.3934957701224455e-02	7.9643387762666040e-01
       291	3.3933167781714055e-02	7.9639186924849004e-01
       292	3.3935233651683570e-02	7.9644035402471935e-01
       293	3.3941003833353765e-02	7.9657577685926839e-01
       294	3.3950264711532105e-02	7.9679312432681915e-01
       295	3.3960923600805257e-02	7.9704328230814780e-01
       296	3.3971388879237271e-02	7.9728889635474354e-01
       297	3.3979444370918668e-02	7.9747795409668887e-01
       298	3.3984002843442551e-02	7.9758493881669990e-01
       299	3.3983021821362508e-02	7.9756191479450644e-01
       300	3.3977272603048156e-02	7.9742698395782363e-01
       301	3.3968589418896127e-02	7.9722319463575542e-01
       302	3.3958900419420152e-02	7.9699579940836440e-01
       303	3.3949910845517267e-02	7.9678481929562284e-01
       304	3.3944229411973711e-02	7.9665147932840041e-01
       305	3.3940862096741159e-02	7.9657245038274904e-01
       306	3.3941670540462966e-02	7.9659142409044803e-01
       307	3.3942786714880296e-02	7.9661762006001813e-01
       308	3.3946295809443645e-02	7.9669997648476021e-01
       309	3.3947543741388690e-02	7.9672926472748495e-01
       310	3.3949256585382247e-02	7.9676946418774564e-01
       311	3.3947216779999581e-02	7.9672159113233110e-01
       312	3.3945974125728279e-02	7.9669242675356400e-01
       313	3.3942339046738580e-02	7.9660711354702540e-01
       314	3.3942626597972349e-02	7.9661386220857200e-01
       315	3.3941623146949561e-02	7.9659031179203332e-01
       316	3.3945964808234773e-02	7.9669220807736740e-01
       317	3.3949773230227069e-02	7.9678158954416245e-01
       318	3.3957105236529672e-02	7.9695366750170038e-01
       319	3.3962796309804720e-02	7.9708723370785894e-01
       320	3.3969374273633092e-02	7.9724161472359045e-01
       321	3.3972398020560138e-02	7.9731258031934193e-01
       322	3.3974683509842611e-02	7.9736621943413144e-01
       323	3.3972053444502458e-02	7.9730449331807995e-01
       324	3.3968990812703125e-02	7.9723261511681143e-01
       325	3.3961046991852942e-02	7.9704617822484347e-01
       326	3.3956622887429802e-02	7.9694234704662981e-01
       327	3.3948919787126157e-02	7.9676155972699936e-01
       328	3.3946139204994737e-02	7.9669630106870115e-01
       329	3.3942086374363356e-02	7.9660118347216446e-01
       330	3.3942093743765243e-02	7.9660135642777485e-01
       331	3.3941094341297114e-02	7.9657790102847803e-01
       332	3.3942675265613523e-02	7.9661500441003041e-01
       333	3.3942290926814910e-02	7.9660598420018081e-01
       334	3.3943558521134093e-02	7.9663573390748188e-01
       335	3.3942129232951840e-02	7.9660218933850790e-01
       336	3.3942952021724392e-02	7.9662149971627116e-01
       337	3.3940484397285753e-02	7.9656358599445376e-01
       338	3.3942561342573695e-02	7.9661233070201631e-01
       339	3.3941465408506240e-02	7.9658660976177975e-01
       340	3.3945563856355630e-02	7.9668279796810315e-01
       341	3.3946847215160302e-02	7.9671291765878283e-01
       342	3.3952098311035017e-02	7.9683615784921158e-01
       343	3.3954298233936857e-02	7.9688778877041733e-01
       344	3.3958943521985210e-02	7.9699681100069719e-01
       345	3.3959793534024209e-02	7.9701676029281687e-01
       346	3.3961918800377203e-02	7.9706663906789610e-01
       347	3.3960066465879492e-02	7.9702316584598554e-01
       348	3.3959950975450723e-02	7.9702045535225741e-01
       349	3.3955047569098194e-02	7.9690537523430627e-01
       350	3.3953507109079739e-02	7.9686922152647999e-01
       351	3.3948112440612598e-02	7.9674261177014483e-01
       352	3.3947106275514512e-02	7.9671899765582477e-01
       353	3.3943377181812548e-02	7.9663147797823342e-01
       354	3.3943492652687937e-02	7.9663418801305497e-01
       355	3.3941578061610279e-02	7.9658925366513356e-01
       356	3.3942709636814970e-02	7.9661581108229707e-01
       357	3.3941584354530777e-02	7.9658940135634670e-01
       358	3.3942961923818231e-02	7.9662173211270026e-01
       359	3.3941808596269968e-02	7.9659466418058367e-01
       360	3.3943120241495789e-02	7.9662544773724719e-01
       361	3.3941880988891143e-02	7.9659636319363392e-01
       362	3.3943746818165581e-02	7.9664015313016823e-01
       363	3.3943069022896996e-02	7.9662424566628542e-01
       364	3.3946149501711279e-02	7.9669654272669743e-01
       365	3.3946798110748903e-02	7.9671176520657938e-01
       366	3.3950246703974243e-02	7.9679270169982608e-01
       367	3.3951573269707151e-02	7.9682383543218227e-01
       368	3.3954673316918468e-02	7.9689659175158223e-01
       369	3.3955432451959151e-02	7.9691440821298509e-01
       370	3.3956747372828645e-02	7.9694526864711568e-01
       371	3.3956561343236109e-02	7.9694090263991335e-01
       372	3.3956669795360730e-02	7.9694344794870398e-01
       373	3.3955292020452492e-02	7.9691111236654932e-01
       374	3.3953896206061526e-02	7.9687835340814328e-01
       375	3.3951874073708810e-02	7.9683089512854477e-01
       376	3.3950243096284666e-02	7.9679261702943327e-01
       377	3.3949011646105295e-02	7.9676371560423942e-01
       378	3.3947887202604082e-02	7.9673732556404164e-01
       379	3.3947842979458485e-02	7.9673628767233018e-01
       380	3.3947519306155721e-02	7.9672869124666568e-01
       381	3.3948141046181185e-02	7.9674328312633491e-01
       382	3.3948247547330022e-02	7.9674578264684959e-01
       383	3.3949056675356019e-02	7.9676477241477306e-01
       384	3.3949223887740645e-02	7.9676869679296292e-01
       385	3.3950202822777983e-02	7.9679167183346822e-01
       386	3.3950247844616623e-02	7.9679272847004456e-01
       387	3.3951889114641254e-02	7.9683124813055095e-01
       388	3.3952448365115219e-02	7.9684437341650138e-01
       389	3.3954998403305951e-02	7.9690422134152972e-01
       390	3.3956138736626222e-02	7.9693098430661269e-01
       391	3.3959284546714534e-02	7.9700481465433171e-01
       392	3.3960667427119846e-02	7.9703727005955705e-01
       393	3.3963576333615700e-02	7.9710554041664849e-01
       394	3.3964514613381548e-02	7.9712756130138895e-01
       395	3.3966400749731750e-02	7.9717182783327478e-01
       396	3.3966110135693658e-02	7.9716500728947781e-01
       397	3.3966535575343244e-02	7.9717499211258558e-01
       398	3.3964811487686652e-02	7.9713452877004076e-01
       399	3.3964480409322137e-02	7.9712675855184945e-01
       400	3.3962325125428738e-02	7.9707617528241625e-01
       401	3.3962153307645043e-02	7.9707214281816752e-01
       402	3.3960155148768538e-02	7.9702524718222356e-01
       403	3.3960531615545402e-02	7.9703408264026465e-01
       404	3.3958994704964933e-02	7.9699801223569999e-01
       405	3.3959860815394843e-02	7.9701833934776600e-01
       406	                  nan	                  nan


==> tikz/data/sphere_3D/objective_p02.0.dat <==
         i	                    J	                   Jn
         0	1.1491436123514998e+01	1.0000000000000000e+00
         1	1.1473502540924999e+01	9.9843939587730890e-01
         2	1.1456351870293133e+01	9.9694692179073496e-01
         3	1.1439893860548814e+01	9.9551472397251439e-01
         4	1.1424062989121746e+01	9.9413710056174909e-01
         5	1.1408807020303005e+01	9.9280950593782546e-01
         6	1.1394083566052887e+01	9.9152825143735535e-01
         7	1.1379857540647293e+01	9.9029028385413198e-01
         8	1.1366099365413591e+01	9.8909302921286490e-01
         9	1.1352783644719132e+01	9.8793427755194674e-01
        10	1.1339888198485687e+01	9.8681209873157649e-01
        11	1.1327393351738248e+01	9.8572478060935587e-01
        12	1.1315281413324120e+01	9.8467078367773275e-01
        13	1.1303536292333677e+01	9.8364870768442769e-01
        14	1.1292143178787818e+01	9.8265726384543306e-01
        15	1.1281088348730824e+01	9.8169525788393519e-01
        16	1.1270358986946990e+01	9.8076157460288049e-01
        17	1.1259943063177836e+01	9.7985516711323351e-01
        18	1.1249829252039785e+01	9.7897504986510686e-01
        19	1.1240006779976330e+01	9.7812028532933615e-01
        20	1.1230465445674827e+01	9.7728998577417625e-01
        21	1.1221195523390511e+01	9.7648330485242907e-01
        22	1.1212187743545481e+01	9.7569943591314157e-01
        23	1.1203433249921073e+01	9.7493760827642917e-01
        24	1.1194923571649561e+01	9.7419708479615696e-01
        25	1.1186650601059034e+01	9.7347715993197059e-01
        26	1.1178606574905670e+01	9.7277715811610510e-01
        27	1.1170784034940453e+01	9.7209643032184712e-01
        28	1.1163175807031648e+01	9.7143435224674579e-01
        29	1.1155775012646004e+01	9.7079032531172249e-01
        30	1.1148575042691172e+01	9.7016377438480239e-01
        31	1.1141569540641539e+01	9.6955414631270287e-01
        32	1.1134752393821401e+01	9.6896090916228372e-01
        33	1.1128117722658098e+01	9.6838355128534037e-01
        34	1.1121659867161743e+01	9.6782158014205211e-01
        35	1.1115373377080916e+01	9.6727452144431780e-01
        36	1.1109253002131325e+01	9.6674191830544065e-01
        37	1.1103293684066610e+01	9.6622333055011911e-01
        38	1.1097490546851439e+01	9.6571833385929673e-01
        39	1.1091838892891799e+01	9.6522651944211735e-01
        40	1.1086334186373104e+01	9.6474749258598491e-01
        41	1.1080972055115291e+01	9.6428087281799602e-01
        42	1.1075748276497434e+01	9.6382629268008202e-01
        43	1.1070658779975135e+01	9.6338339794807515e-01
        44	1.1065699632766668e+01	9.6295184638609765e-01
        45	1.1060867037318822e+01	9.6253130752603677e-01
        46	1.1056157328302264e+01	9.6212146240607654e-01
        47	1.1051566963246245e+01	9.6172200275571773e-01
        48	1.1047092516566872e+01	9.6133263047611062e-01
        49	1.1042730679755596e+01	9.6095305765645667e-01
        50	1.1038478256797628e+01	9.6058300617531356e-01
        51	1.1034332131228032e+01	9.6022220483377263e-01
        52	1.1030289341246814e+01	9.5987039589207335e-01
        53	1.1026346993005498e+01	9.5952732752368664e-01
        54	1.1022502295022280e+01	9.5919275681016614e-01
        55	1.1018752529147886e+01	9.5886644721456038e-01
        56	1.1015095074464149e+01	9.5854817066109699e-01
        57	1.1011527394256518e+01	9.5823770640151418e-01
        58	1.1008047033328326e+01	9.5793484078134417e-01
        59	1.1004651613247750e+01	9.5763936682629802e-01
        60	1.1001338831687782e+01	9.5735108418482817e-01
        61	1.0998106458816189e+01	9.5706979881397891e-01
        62	1.0994952334977407e+01	9.5679532277766111e-01
        63	1.0991874366639058e+01	9.5652747389391279e-01
        64	1.0988870528802677e+01	9.5626607594468394e-01
        65	1.0985938855976780e+01	9.5601095789030099e-01
        66	1.0983077441075899e+01	9.5576195377365925e-01
        67	1.0980284437445125e+01	9.5551890289640129e-01
        68	1.0977558055113027e+01	9.5528164949284111e-01
        69	1.0974896557665538e+01	9.5505004245792557e-01
        70	1.0972298261930222e+01	9.5482393531975862e-01
        71	1.0969761535574134e+01	9.5460318603056438e-01
        72	1.0967284795598088e+01	9.5438765683565563e-01
        73	1.0964866506159925e+01	9.5417721408401257e-01
        74	1.0962505176136050e+01	9.5397172801608388e-01
        75	1.0960199359338583e+01	9.5377107278268369e-01
        76	1.0957947652022435e+01	9.5357512622805418e-01
        77	1.0955748692180521e+01	9.5338376982853379e-01
        78	1.0953601157445545e+01	9.5319688850996809e-01
        79	1.0951503768117247e+01	9.5301437091114449e-01
        80	1.0949455275025240e+01	9.5283610832760068e-01
        81	1.0947454467018497e+01	9.5266199536336915e-01
        82	1.0945500169038906e+01	9.5249192976333574e-01
        83	1.0943591239598959e+01	9.5232581219374490e-01
        84	1.0941726572345098e+01	9.5216354637824385e-01
        85	1.0939905087488158e+01	9.5200503835214834e-01
        86	1.0938125737946352e+01	9.5185019699701390e-01
        87	1.0936387505610901e+01	9.5169893371566527e-01
        88	1.0934689402145548e+01	9.5155116250177163e-01
        89	1.0933030465454809e+01	9.5140679963250907e-01
        90	1.0931409760788998e+01	9.5126576376472094e-01
        91	1.0929826371538050e+01	9.5112797513378489e-01
        92	1.0928279403805025e+01	9.5099335595160450e-01
        93	1.0926767995952696e+01	9.5086183123736667e-01
        94	1.0925291333067801e+01	9.5073333007623895e-01


==> tikz/data/sphere_3D/objective_p04.0.dat <==
         i	                    J	                   Jn
         0	1.1491436123514998e+01	1.0000000000000000e+00
         1	1.1476771643774999e+01	9.9872387753955394e-01
         2	1.1444454379350876e+01	9.9591158636230137e-01
         3	1.1407646261235026e+01	9.9270849514548387e-01
         4	1.1374807756740569e+01	9.8985084496655984e-01
         5	1.1346364169903762e+01	9.8737564634638009e-01
         6	1.1320086956294292e+01	9.8508896839533633e-01
         7	1.1294974305316888e+01	9.8290363222782151e-01
         8	1.1271032929917785e+01	9.8082022201331309e-01
         9	1.1248362530616093e+01	9.7884741382310769e-01
        10	1.1226896087010305e+01	9.7697937545305036e-01
        11	1.1206504872600318e+01	9.7520490495251300e-01
        12	1.1187085444256363e+01	9.7351500056325946e-01
        13	1.1168565862463408e+01	9.7190340201335690e-01
        14	1.1150889716820208e+01	9.7036520039493346e-01
        15	1.1134007936312317e+01	9.6889612548328286e-01
        16	1.1117876961755305e+01	9.6749238670045112e-01
        17	1.1102458038244745e+01	9.6615061154329662e-01
        18	1.1087716220714560e+01	9.6486775904585997e-01
        19	1.1073619504391015e+01	9.6364104411031781e-01
        20	1.1060138164506290e+01	9.6246788004798289e-01
        21	1.1047244425798386e+01	9.6134584981874815e-01
        22	1.1034912149498819e+01	9.6027267879234079e-01
        23	1.1023116648043509e+01	9.5924621862421844e-01
        24	1.1011834552245606e+01	9.5826443569677255e-01
        25	1.1001043661352364e+01	9.5732539807107830e-01
        26	1.0990722874022932e+01	9.5642726948049139e-01
        27	1.0980852090085319e+01	9.5556830078140831e-01
        28	1.0971412152674493e+01	9.5474682491804685e-01
        29	1.0962384778300107e+01	9.5396125083684802e-01
        30	1.0953752508391664e+01	9.5321005926987079e-01
        31	1.0945498681305619e+01	9.5249180029881353e-01
        32	1.0937607356878640e+01	9.5180508678953935e-01
        33	1.0930063270551219e+01	9.5114859039985111e-01
        34	1.0922851844315696e+01	9.5052104253220326e-01
        35	1.0915959100364724e+01	9.4992122681927704e-01
        36	1.0909371684877648e+01	9.4934798119390251e-01
        37	1.0903076742271574e+01	9.4880018694621993e-01
        38	1.0897061990019012e+01	9.4827677523441001e-01
        39	1.0891315643201025e+01	9.4777672051920980e-01
        40	1.0885826392584924e+01	9.4729903865620324e-01
        41	1.0880583403060101e+01	9.4684278675970668e-01
        42	1.0875576262763321e+01	9.4640705877558340e-01
        43	1.0870794954042884e+01	9.4599098295450712e-01
        44	1.0866229901093439e+01	9.4559372599720626e-01
        45	1.0861871883958106e+01	9.4521448557081467e-01
        46	1.0857712045803973e+01	9.4485249094199542e-01
        47	1.0853741886014577e+01	9.4450700237583851e-01
        48	1.0849953245726530e+01	9.4417730987724002e-01
        49	1.0846338296621312e+01	9.4386273221554806e-01
        50	1.0842889475231898e+01	9.4356261120783902e-01
        51	1.0839599525667870e+01	9.4327631543691304e-01
        52	1.0836461487320134e+01	9.4300323918134266e-01
        53	1.0833468647978204e+01	9.4274279833567620e-01
        54	1.0830614595815968e+01	9.4249443493430851e-01
        55	1.0827893134840055e+01	9.4225760979368534e-01
        56	1.0825298306795327e+01	9.4203180441854883e-01
        57	1.0822824352522238e+01	9.4181651763920304e-01
        58	1.0820465720187531e+01	9.4161126632776082e-01
        59	1.0818217100743707e+01	9.4141558848387297e-01
        60	1.0816073311968252e+01	9.4122903314366890e-01
        61	1.0814029269776601e+01	9.4105115788337235e-01
        62	1.0812080015814551e+01	9.4088153122042983e-01
        63	1.0810220579340202e+01	9.4071972059429365e-01
        64	1.0808446065168599e+01	9.4056530001948224e-01
        65	1.0806751536202121e+01	9.4041783986321759e-01
        66	1.0805132003122356e+01	9.4027690594839985e-01
        67	1.0803582483375068e+01	9.4014206468655648e-01
        68	1.0802097973593316e+01	9.4001288067806554e-01
        69	1.0800673527869661e+01	9.3988892352350761e-01
        70	1.0799304341838960e+01	9.3976977514066118e-01
        71	1.0797985861601815e+01	9.3965503924316551e-01
        72	1.0796713914977319e+01	9.3954435276230930e-01
        73	1.0795484743966947e+01	9.3943738867208071e-01
        74	1.0794295061034399e+01	9.3933386088671422e-01
        75	1.0793142101666714e+01	9.3923352883462841e-01
        76	1.0792023564667863e+01	9.3913619226269529e-01
        77	1.0790937565002464e+01	9.3904168713263791e-01
        78	1.0789882558452140e+01	9.3894987906452665e-01
        79	1.0788857335073072e+01	9.3886066276744695e-01
        80	1.0787860861450158e+01	9.3877394831224714e-01
        81	1.0786892270116462e+01	9.3868966021080491e-01
        82	1.0785950763895507e+01	9.3860772909176671e-01
        83	1.0785035554808843e+01	9.3852808638420371e-01
        84	1.0784145886877452e+01	9.3845066630181995e-01
        85	1.0783280967373731e+01	9.3837539986040874e-01
        86	1.0782440025466270e+01	9.3830221998119934e-01
        87	1.0781622293874507e+01	9.3823105989442057e-01
        88	1.0780827057215296e+01	9.3816185734648272e-01
        89	1.0780053554674897e+01	9.3809454613036625e-01
        90	1.0779300981458620e+01	9.3802905621177057e-01
        91	1.0778568549734333e+01	9.3796531903249936e-01
        92	1.0777855465255319e+01	9.3790326547615110e-01
        93	1.0777160889474480e+01	9.3784282257124574e-01
        94	1.0776484023940387e+01	9.3778392083548212e-01
        95	1.0775824070910915e+01	9.3772649084828297e-01
        96	1.0775180290175012e+01	9.3767046819550193e-01
        97	1.0774551940585791e+01	9.3761578838155468e-01
        98	1.0773938381975732e+01	9.3756239569821520e-01
        99	1.0773339042668558e+01	9.3751024039745623e-01
       100	1.0772753394600324e+01	9.3745927652645356e-01
       101	1.0772180938311845e+01	9.3740946062160702e-01
       102	1.0771621230534993e+01	9.3736075410913677e-01
       103	1.0771073877516011e+01	9.3731312272406886e-01
       104	1.0770538519255505e+01	9.3726653513877911e-01
       105	1.0770014835285838e+01	9.3722096346574901e-01
       106	1.0769502522288457e+01	9.3717638130979619e-01
       107	1.0769001297660253e+01	9.3713276407842350e-01
       108	1.0768510913463784e+01	9.3709009019578615e-01
       109	1.0768031135640719e+01	9.3704833929381803e-01
       110	1.0767561757357955e+01	9.3700749337362854e-01
       111	1.0767102554082195e+01	9.3696753289603252e-01
       112	1.0766653358893331e+01	9.3692844333542091e-01
       113	1.0766213998296887e+01	9.3689020959407465e-01
       114	1.0765784320218629e+01	9.3685281843829227e-01
       115	1.0765364206238775e+01	9.3681625956302739e-01
       116	1.0764953522204316e+01	9.3678052129410738e-01
       117	1.0764552142736663e+01	9.3674559272092139e-01
       118	1.0764159947927302e+01	9.3671146340887146e-01
       119	1.0763776830856946e+01	9.3667812405369966e-01
       120	1.0763402692384783e+01	9.3664556602804117e-01
       121	1.0763037442114680e+01	9.3661378146550445e-01
       122	1.0762680970850013e+01	9.3658276086365500e-01
       123	1.0762333201771552e+01	9.3655249753758130e-01
       124	1.0761994045312605e+01	9.3652298369307119e-01
       125	1.0761663429482782e+01	9.3649421306542557e-01
       126	1.0761341297919934e+01	9.3646618074993548e-01
       127	1.0761027640662977e+01	9.3643888587977431e-01
       128	1.0760722435656081e+01	9.3641232653561446e-01
       129	1.0760425719775963e+01	9.3638650592651662e-01
       130	1.0760137548011745e+01	9.3636142883770701e-01
       131	1.0759858016134686e+01	9.3633710360332778e-01
       132	1.0759587256891527e+01	9.3631354177517601e-01
       133	1.0759325433362466e+01	9.3629075754470681e-01
       134	1.0759072733823931e+01	9.3626876729598429e-01
       135	1.0758829354665560e+01	9.3624758811909503e-01
       136	1.0758595497708408e+01	9.3622723757677484e-01
       137	1.0758371342539661e+01	9.3620773129693846e-01
       138	1.0758157064309554e+01	9.3618908452139149e-01
       139	1.0757952827887271e+01	9.3617131159726896e-01
       140	1.0757758785684283e+01	9.3615442578761887e-01
       141	1.0757575063080207e+01	9.3613843800314167e-01
       142	1.0757401759401709e+01	9.3612335688737558e-01
       143	1.0757238961525584e+01	9.3610919000045423e-01
       144	1.0757086749229035e+01	9.3609594428469578e-01
       145	1.0756945207167869e+01	9.3608362710696047e-01
       146	1.0756814423480501e+01	9.3607224613717033e-01
       147	1.0756694466376356e+01	9.3606180731099964e-01
       148	1.0756585396296023e+01	9.3605231588806859e-01
       149	1.0756487286094762e+01	9.3604377820833851e-01
       150	1.0756400232785319e+01	9.3603620271398713e-01
       151	1.0756324348772802e+01	9.3602959918665585e-01
       152	1.0756259756330573e+01	9.3602397826673478e-01
       153	1.0756206652569697e+01	9.3601935710708983e-01
       154	1.0756165320290926e+01	9.3601576031741740e-01
       155	1.0756136177007795e+01	9.3601322423029842e-01
       156	1.0756119855762883e+01	9.3601180393393713e-01
       157	1.0756117326137037e+01	9.3601158380254379e-01
       158	1.0756130129187936e+01	9.3601269794099973e-01
       159	1.0756160788850618e+01	9.3601536598547674e-01
       160	1.0756213634234676e+01	9.3601996466082849e-01
       161	1.0756296732979218e+01	9.3602719602370155e-01
       162	1.0756426951147134e+01	9.3603852778123964e-01
       163	1.0756646784166030e+01	9.3605765794186824e-01
       164	1.0757105795357020e+01	9.3609760170399303e-01

